Top Score in Axelrod Tournament

The focus of the project will be an examination of obtaining the highest score in the Axelrod Tournament. The initial design of the highest score in the Axelrod Tournament consisted of looking at the Cooperation rates of the top strategies currently in the Axelrod Library. After creating an initial Finite State Machine strategy that utilized the Cooperation Rates of the top players; our ten-state FSM finished within the top 35 players out of 220 in the short run time strategies in the Axelrod Library. After a quick evolutionary algorithm, 50 generations, our original ten-state FSM was changed into an eight-state FSM, which finished within the top 5 of the short run time strategies in the Axelrod Library. This eight-state FSM was then evolved again using a full evolutionary algortihm process, which lasted 500 generations, where the eight-state FSM evolved into a another eight-state FSM which finishes first in the Axelrod Library among the short run time strategies and the full Axelrod Tournament. From that final FSM, two of the eight states are inaccessible, so the final FSM strategy is a six-state FSM that finishes first in the Full Axelrod Tournament, against the short run time strategies as well as the long run time strategies.

==> csvs/fourthprac.csv <==
Rank,Name,Median_score,Cooperation_rating,Wins,Initial_C_rate,CC_rate,CD_rate,DC_rate,DD_rate,CC_to_C_rate,CD_to_C_rate,DC_to_C_rate,DD_to_C_rate
0,EvolvedLookerUp2_2_2,2.871305804,0.748633929,48,1,0.677241071,0.071392857,0.146774554,0.104591518,0.860280936,0.461555422,0.55188403,0.857089097
1,Evolved HMM 5,2.857354911,0.759408482,42.5,1,0.712977679,0.046430804,0.119267857,0.121323661,0.998534505,0.497220089,0.030769811,0.210644828
2,Evolved ANN 5,2.854006696,0.730176339,43.5,1,0.71303125,0.017145089,0.110988839,0.158834821,1,0.733912466,0,0.399396585
3,FourthPrac,2.853783482,0.673631696,59,1,0.609433036,0.064198661,0.174122768,0.152245536,0.925368789,0.263257422,0.22332034,0.370966234
4,Evolved FSM 16,2.852678571,0.721959821,63,1,0.635754464,0.086205357,0.166892857,0.111147321,0.830354393,0.597132982,0.52743175,0.346999843
5,Evolved ANN,2.847243304,0.74609375,45,1,0.728279018,0.017814732,0.102410714,0.151495536,0.987576111,0.839478275,0.502763759,0.143103462
6,PSO Gambler 2_2_2,2.834464286,0.701008929,42.5,1,0.631508929,0.0695,0.159703125,0.139287946,0.88401753,0.42340001,0.517805405,0.414120233
7,Evolved FSM 4,2.831160714,0.787792411,37,1,0.694801339,0.092991071,0.132995536,0.079212054,0.942257184,0.445254212,0,0.790672507
8,Evolved FSM 16 Noise 05,2.830212054,0.7339375,44.5,1,0.711665179,0.022272321,0.107044643,0.159017857,0.983347598,0.57934181,0.428447051,0.083973355
9,PSO Gambler Mem1,2.825357143,0.745491071,45,1,0.706310268,0.039180804,0.112035714,0.142473214,1,0.517452336,0,0.131126854
10,PSO Gambler 1_1_1,2.821685268,0.71234375,52,1,0.67884375,0.0335,0.123560268,0.164095982,1,0.299213065,0,0.128421262
11,"Omega TFT: 3, 8",2.819207589,0.749620536,36.5,1,0.737736607,0.011883929,0.089430804,0.160948661,0.999828123,0.196693796,0.623236319,0.055418677
12,Original Gradual,2.792444196,0.805303571,38,1,0.766787946,0.038515625,0.074734375,0.119962054,1,0.374489499,0.389000229,0.23553236
13,Gradual,2.786216518,0.762131696,47.5,1,0.741299107,0.020832589,0.081075893,0.156792411,1,0.366490003,0.339396532,0.162871617
14,Winner12,2.780770089,0.698361607,47,1,0.658830357,0.03953125,0.125625,0.176013393,1,0.446298702,0,0.488101042
15,PSO Gambler 2_2_2 Noise 05,2.775223214,0.736584821,44,1,0.680118304,0.056466518,0.117408482,0.146006696,0.853822445,0.514717516,0.715543223,0.381780309
16,"DoubleCrosser: (D, D)",2.766283482,0.695323661,169.5,1,0.678176339,0.017147321,0.106917411,0.197758929,0.996293952,0.802870765,0.405668408,0
17,Second by Borufsen,2.766171875,0.824404018,19.5,1,0.784037946,0.040366071,0.059805804,0.115790179,0.998840594,0.168022808,0.80013025,0.124110147
18,Second by GraaskampKatzen,2.758582589,0.687571429,44.5,1,0.676546875,0.011024554,0.103689732,0.208738839,0.995738494,0,0.554726486,0
19,"EugineNier: (D,)",2.756785714,0.666727679,187,1,0.660069196,0.006658482,0.110977679,0.222294643,0.996548798,0,0.47727087,0
20,Second by Rowsam,2.750747768,0.747044643,39.5,1,0.718589286,0.028455357,0.085308036,0.167647321,0.928567232,0.747818245,0.624825458,0.256052376
21,Forgetful Fool Me Once: 0.05,2.750390625,0.765642857,47,1,0.7349375,0.030705357,0.077189732,0.157167411,1,0.648366573,0.056934503,0.053312661
22,Spiteful Tit For Tat,2.750022321,0.682270089,42.5,1,0.647433036,0.034837054,0.122207589,0.195522321,1,0,0.752372972,0
23,Fool Me Once,2.748537946,0.638700893,54.5,1,0.634279018,0.004421875,0.120915179,0.240383929,1,0.586719884,0,0
24,Second by Kluepfel,2.743337054,0.769272321,28,1,0.742482143,0.026790179,0.071457589,0.159270089,0.976297934,0.347104447,0.602715017,0.080815217
25,"BackStabber: (D, D)",2.742857143,0.654272321,181,1,0.646287946,0.007984375,0.114857143,0.230870536,0.996699352,0.791747573,0,0
26,Revised Downing,2.741194196,0.800372768,26,1,0.744287946,0.056084821,0.077125,0.122502232,0.985454054,0.778920111,0.50664257,0.192249745
27,AON2,2.740424107,0.685892857,44.5,1,0.611837054,0.074055804,0.147049107,0.167058036,0.995137309,0.188568787,0,0.467024973
28,First by Shubik,2.727946429,0.747700893,44,1,0.718147321,0.029553571,0.080359375,0.171939732,1,0,0.317469543,0.229674617
29,MEM2,2.723214286,0.608185268,68.5,1,0.604734375,0.003450893,0.128689732,0.263125,0.996716975,0.27202968,0.286156075,0
30,Evolved ANN 5 Noise 05,2.720301339,0.570816964,107,1,0.483125,0.087691964,0.209287946,0.219895089,0.875665568,0.859689376,0.662449295,0.397365973
31,Second by Cave,2.718169643,0.815100446,20.5,1,0.776491071,0.038609375,0.050071429,0.134828125,0.998502044,0.41800971,0.78025535,0.142569115
32,Meta Hunter: 6 players,2.715714286,0.633022321,56,1,0.601975446,0.031046875,0.136450893,0.230526786,0.911679489,0.731370139,0.16394228,0.096615168
33,"Michaelos: (D,)",2.712857143,0.609542411,188,1,0.605616071,0.003926339,0.125988839,0.26446875,0.996585778,0,0.16963557,0
34,Second by Weiner,2.71109375,0.777372768,33,1,0.754254464,0.023118304,0.056299107,0.166328125,0.999730538,0.246091708,0.705768804,0.101939814
35,SecondPrac,2.709084821,0.899930804,5.5,1,0.820861607,0.079069196,0.036799107,0.063270089,1,0.413514128,0.83856042,0.470098495
36,"ZD-GTFT-2: 0.25, 0.5",2.703247768,0.876180804,0,1,0.802683036,0.073497768,0.04371875,0.080100446,1,0.128603497,1,0.263294292
37,NMWE Memory One: 36 players,2.697845982,0.5784375,67.5,1,0.569464286,0.008973214,0.143683036,0.277879464,0.856530823,0.264486498,0.148862814,0.038667772
38,EvolvedLookerUp1_1_1,2.697042411,0.624180804,64,1,0.585895089,0.038285714,0.141196429,0.234622768,0.970283546,0,0.86336305,0
39,Second by Tideman and Chieruzzi,2.691316964,0.792167411,34,1,0.746685268,0.045482143,0.060435268,0.147397321,1,0.31129148,0.639022567,0.144089358
40,Soft Joss: 0.9,2.68953125,0.851133929,0,1,0.788245536,0.062888393,0.045274554,0.103591518,1,0.11496122,1,0.105514233
41,GTFT: 0.33,2.682645089,0.899712054,0,1,0.814912946,0.084799107,0.033837054,0.066450893,1,0.34437915,1,0.35685744
42,Second by Grofman,2.680792411,0.760787946,41,1,0.739363839,0.021424107,0.056102679,0.183109375,0.986797382,0.740091089,0.352478921,0.019437203
43,"First by Stein and Rapoport: 0.05: (D, D)",2.679229911,0.764747768,178,1,0.730529018,0.03421875,0.063033482,0.17221875,0.991916474,0.408129158,0.668254278,0
44,Second by WmAdams,2.676194196,0.79378125,14,1,0.744752232,0.049029018,0.05984375,0.146375,1,0.489291511,0.717386102,0.280795445
45,"General Soft Grudger: n=1,d=4,c=2",2.675033482,0.822122768,36,1,0.748636161,0.073486607,0.062580357,0.115296875,1,0.431669498,0.297422505,0.328392569
46,TF3,2.673683036,0.586046875,66,1,0.580386161,0.005660714,0.129419643,0.284533482,0.942067291,0.599531143,0.350280419,0.029097574
47,Level Punisher,2.673024554,0.742709821,37,1,0.717917411,0.024792411,0.066180804,0.191109375,0.990301716,0.889774541,0.159570957,0
48,Soft Grudger,2.670948661,0.8208125,37,1,0.746779018,0.074033482,0.062986607,0.116200893,1,0.429597034,0.294167608,0.32166841
49,Grudger,2.669944196,0.569100446,73,1,0.566676339,0.002424107,0.135772321,0.295127232,1,0,0,0
50,Second by RichardHufford,2.663861607,0.576555804,121,1,0.513399554,0.06315625,0.175107143,0.248337054,0.885901176,0.481823986,0.807644211,0.063012454
51,Second by Leyvraz,2.661819196,0.867488839,17,1,0.786535714,0.080953125,0.042227679,0.090283482,0.941581554,0.441784018,0.813697562,0.520173544
52,SecondPrac3,2.660680804,0.837462054,16,1,0.746058036,0.091404018,0.064294643,0.098243304,1,0,0.88386855,0.374840081
53,Resurrection,2.660111607,0.771522321,14,1,0.714191964,0.057330357,0.072165179,0.1563125,1,0,0.89512087,0
54,Second by Mikkelson,2.657410714,0.799964286,23,1,0.763205357,0.036758929,0.042140625,0.157895089,1,0.776061347,0.442746875,0.143605043
55,ThirdPrac,2.656004464,0.819283482,8,1,0.765767857,0.053515625,0.044783482,0.135933036,1,0.446771271,0.9146079,0
56,"Alexei: (D,)",2.655122768,0.791046875,155,1,0.727497768,0.063549107,0.066107143,0.142845982,0.995710285,0,0.996949351,0
57,"Memory Decay: 0.1, 0.03, -2, 1, Tit For Tat, 15",2.653761161,0.762484375,29,1,0.731886161,0.030598214,0.05475,0.182765625,0.997132812,0.720912869,0.637126788,0.001804239
58,Firm But Fair,2.653292411,0.868354911,0,1,0.759640625,0.108714286,0.060486607,0.071158482,1,0,1,0.659685895
59,Second by Eatherley,2.648493304,0.893696429,0,1,0.820214286,0.073482143,0.021064732,0.085238839,1,0.55150926,1,0.368294601
60,"ZD-GEN-2: 0.125, 0.5, 3",2.648292411,0.861330357,7,1,0.789131696,0.072198661,0.036296875,0.102372768,1,0.559292054,0.521878935,0.143621685
61,First by Davis: 10,2.647890625,0.585466518,63,1,0.575511161,0.009955357,0.126866071,0.287667411,0.976054224,0.840646804,0,0
62,Contrite Tit For Tat,2.647354911,0.794049107,0,1,0.730091518,0.063957589,0.062756696,0.143194196,1,0,1,0
63,Adaptive Tit For Tat: 0.5,2.647098214,0.794511161,0,1,0.730183036,0.064328125,0.062950893,0.142537946,1,0.320639995,1,0
64,Forgiving Tit For Tat,2.646339286,0.799756696,0,1,0.736408482,0.063348214,0.058883929,0.141359375,1,0.475633604,1,0
65,Second by White,2.646015625,0.846430804,0,1,0.78784375,0.058587054,0.032455357,0.121113839,1,0.717178586,1,0
66,Tit For Tat,2.645970982,0.794591518,0,1,0.730417411,0.064174107,0.062988839,0.142419643,1,0,1,0
67,GrudgerAlternator,2.639910714,0.784,33,1,0.643071429,0.140928571,0.123049107,0.092950893,0.795117157,0,1,1
68,"Limited Retaliate 2: 0.08, 15",2.63703125,0.6413125,67,1,0.617319196,0.023993304,0.105962054,0.252725446,0.955451759,0,0.08396899,0.071083154
69,Doubler,2.636752232,0.827825893,0,1,0.759544643,0.06828125,0.046973214,0.125200893,1,0.735105496,1,0
70,"Limited Retaliate 3: 0.05, 20",2.632087054,0.6310625,65.5,1,0.613203125,0.017859375,0.106258929,0.262678571,0.946342839,0,0.065461948,0.055468007
71,Adaptive Pavlov 2011,2.629386161,0.750808036,47.5,1,0.718799107,0.032008929,0.055651786,0.193540179,0.986369831,0.358036088,0.609377603,0.036851743
72,Second by Champion,2.629095982,0.893537946,0,1,0.816549107,0.076988839,0.017852679,0.088609375,1,0.743882051,1,0.233673632
73,Math Constant Hunter,2.628638393,0.754591518,45,1,0.643857143,0.110734375,0.113790179,0.131618304,0.901712,0.840825933,0.132904595,0.223566528
74,"First by Tideman and Chieruzzi: (D, D)",2.626283482,0.708886161,190,1,0.684861607,0.024024554,0.070051339,0.2210625,0.995907855,0.136100304,0.450350417,0
75,Second by Yamachi,2.624408482,0.800591518,19,1,0.746785714,0.053805804,0.045482143,0.153926339,0.95092863,0.744611323,0.715807345,0.229196686
76,Inverse Punisher,2.624107143,0.641622768,64,1,0.631149554,0.010473214,0.093060268,0.265316964,1,0,0.22576804,0
77,Forgiver,2.624073661,0.637497768,64,1,0.628850446,0.008647321,0.092921875,0.269580357,1,0.709412863,0.084365722,0
78,"Limited Retaliate: 0.1, 20",2.619720982,0.637524554,66.5,1,0.616100446,0.021424107,0.102185268,0.260290179,0.986872776,0,0.087287863,0.048293239
79,"Stalker: (D,)",2.618370536,0.851709821,134.5,1,0.787022321,0.0646875,0.027533482,0.120756696,0.97559209,0.647634454,0.826945933,0.178830998
80,Second by Harrington,2.616897321,0.70884375,78,1,0.619629464,0.089214286,0.116700893,0.174455357,0.908125013,0.462043698,0.973948848,0.289759838
81,Adaptive Pavlov 2006,2.616037946,0.73246875,49,1,0.703857143,0.028611607,0.058875,0.20865625,0.977652882,0.293436088,0.626937282,0.099280338
82,Once Bitten,2.616015625,0.791997768,34,1,0.747270089,0.044727679,0.041622768,0.166379464,1,0.737034798,0.092845275,0.066202432
83,Dynamic Two Tits For Tat,2.614609375,0.846560268,7,1,0.782147321,0.064412946,0.030075893,0.123363839,0.958050106,0.508901245,0.651176698,0.39360857
84,ShortMem,2.613504464,0.816176339,10,1,0.762901786,0.053274554,0.035618304,0.148205357,0.999796802,0.715478643,0.815970311,0
85,Retaliate 2: 0.08,2.612834821,0.632225446,73,1,0.623319196,0.00890625,0.093506696,0.274267857,1,0,0.071816742,0
86,First by Grofman,2.611875,0.89353125,17,1,0.783151786,0.110379464,0.038991071,0.067477679,1,0.27725314,0.28452165,1
87,Retaliate 3: 0.05,2.610390625,0.610464286,72,1,0.603727679,0.006736607,0.10259375,0.286941964,1,0,0.04312931,0
88,Soft Go By Majority: 10,2.608448661,0.837649554,15,1,0.778029018,0.059620536,0.027470982,0.134879464,1,0.76541749,0.670379647,0
89,Retaliate: 0.1,2.607064732,0.630354911,72.5,1,0.619450893,0.010904018,0.094506696,0.275138393,1,0,0.093669863,0
90,Forgetful Grudger,2.606986607,0.641466518,73,1,0.630870536,0.010595982,0.089165179,0.269368304,1,0,0.107846179,0
91,Second by Getzler,2.606841518,0.789026786,23.5,1,0.745917411,0.043109375,0.040658482,0.170314732,0.968087355,0.361985826,0.717459348,0.121340671
92,VeryBad,2.605770089,0.831727679,13,1,0.773678571,0.058049107,0.028729911,0.139542411,0.999928614,0.789716414,0.768885547,0
93,Second by Black,2.605736607,0.868247768,0,1,0.798723214,0.069524554,0.020064732,0.1116875,0.976825793,0.726771769,0.729096846,0.323751602
94,Soft Go By Majority: 5,2.604185268,0.797033482,19.5,1,0.735520089,0.061513393,0.049252232,0.153714286,1,0.71024937,0.59385508,0
95,SecondPrac2,2.600591518,0.782071429,41.5,1,0.699602679,0.08246875,0.070484375,0.147444196,0.984266367,0,0.577325513,0.36786383
96,Soft Go By Majority: 20,2.598537946,0.832674107,16,1,0.771883929,0.060790179,0.029196429,0.138129464,1,0.785918932,0.695727421,0
97,Meta Majority Memory One: 36 players,2.595714286,0.772008929,46,1,0.723852679,0.04815625,0.049660714,0.178330357,0.995094581,0.078671309,0.882680196,0.042267871
98,Soft Go By Majority: 40,2.59484375,0.833852679,15,1,0.768729911,0.065122768,0.030888393,0.135258929,1,0.798608259,0.683747562,0
99,Slow Tit For Two Tats 2,2.594162946,0.82125,13.5,1,0.764243304,0.057006696,0.031178571,0.147571429,1,0.769249606,0.389095252,0
100,Worse and Worse 3,2.591964286,0.788754464,29.5,1,0.718026786,0.070727679,0.056040179,0.155205357,0.88108044,0.527168704,0.583272858,0.417830626
101,Nice Average Copier,2.590290179,0.792930804,30.5,1,0.720696429,0.072234375,0.05653125,0.150537946,0.874110426,0.538847844,0.597181942,0.427458692
102,Punisher,2.588850446,0.66003125,69,1,0.643852679,0.016178571,0.079129464,0.260839286,1,0,0.233146879,0
103,Delayed AON1,2.5878125,0.773417411,27,1,0.648720982,0.124696429,0.103611607,0.122970982,0.998409893,0.141408629,0,1
104,FirstPrac,2.585837054,0.865265625,0,1,0.791075893,0.074189732,0.01878125,0.115953125,1,0.737029337,1,0
105,"Grumpy: Nice, 10, -10",2.58484375,0.876069196,10.5,1,0.787037946,0.08903125,0.025283482,0.098647321,1,0.977972724,0.041900043,0
106,"N Tit(s) For M Tat(s): 3, 2",2.584408482,0.810131696,25,1,0.752986607,0.057145089,0.033473214,0.156395089,1,0.734706313,0.284487463,0.147332391
107,Appeaser,2.582522321,0.776198661,23,1,0.651729911,0.12446875,0.100529018,0.123272321,1,0,0,1
108,Win-Stay Lose-Shift: C,2.581037946,0.776272321,23,1,0.651495536,0.124776786,0.100178571,0.123549107,1,0,0,1
109,Second by Appold,2.580959821,0.789372768,22,1,0.723261161,0.066111607,0.050395089,0.160232143,0.912017955,0.522825096,0.705014959,0.320851134
110,Hard Tit For 2 Tats,2.580926339,0.841428571,0,1,0.774337054,0.067091518,0.025178571,0.133392857,1,0.69999637,0.387274166,0.319425284
111,Soft Go By Majority,2.579910714,0.826696429,16.5,1,0.745475446,0.081220982,0.042723214,0.130580357,1,0.873033707,0.725949817,0
112,Tit For 2 Tats,2.579587054,0.87065625,0,1,0.793319196,0.077337054,0.0171875,0.11215625,1,0.763575275,1,0
113,Hard Tit For Tat,2.570502232,0.650292411,73,1,0.635901786,0.014390625,0.078165179,0.271542411,1,0,0.250634981,0
114,Tricky Level Punisher,2.559508929,0.811095982,27,1,0.715598214,0.095497768,0.056008929,0.132895089,1,0.887806532,0.034961812,0.014320808
115,Two Tits For Tat,2.55515625,0.669410714,71.5,1,0.644665179,0.024745536,0.071774554,0.258814732,1,0,0.372871372,0
116,Thumper,2.554676339,0.700616071,57,1,0.666642857,0.033973214,0.063580357,0.235803571,1,0,0.583981652,0
117,Inverse,2.547064732,0.687832589,71,1,0.657658482,0.030174107,0.066529018,0.245638393,0.956034171,0,0.584277975,0
118,Eventual Cycle Hunter,2.520323661,0.904799107,14.5,1,0.757118304,0.147680804,0.038098214,0.057102679,0.997160957,0.983238907,0.123677301,0.159919295
119,AdaptorBrief,2.513895089,0.613412946,112,0.989285714,0.561104911,0.052308036,0.112566964,0.274020089,0.965342089,0.351240264,0.538119621,0.08330085
120,Second by Tranquilizer,2.508470982,0.678245536,84,1,0.589600446,0.088645089,0.105651786,0.216102679,0.892795178,0.571166324,0.947270708,0.447272463
121,First by Nydegger,2.47609375,0.954082589,14,1,0.764299107,0.189783482,0.034428571,0.011488839,0.984292151,0.959020809,0.77530228,0.701194793
122,Random Hunter,2.414598214,0.946189732,12.5,1,0.756571429,0.189618304,0.023169643,0.030640625,0.994957255,0.984068398,0.382098514,0.129050804
123,First by Graaskamp: 0.05,2.40546875,0.703294643,104.5,1,0.541386161,0.161908482,0.120993304,0.175712054,0.929825777,0.791366798,0.858626084,0.370491677
124,Raider,2.399966518,0.441191964,93.5,0,0.38971875,0.051473214,0.168863839,0.389944196,0.986543534,0.476528713,0.654709017,0.329311308
125,Cycle Hunter,2.392544643,0.932450893,11,1,0.739198661,0.193252232,0.026087054,0.041462054,0.992800303,0.973572162,0,0
126,UsuallyCooperates,2.391361607,0.957368304,0,1,0.745238839,0.212129464,0.028707589,0.013924107,0.918097231,1,1,1
127,Second by Gladstein,2.384073661,0.580524554,57,0,0.498185268,0.082339286,0.117113839,0.302361607,0.879595747,0.444271905,1,0.375092895
128,Second by Tester,2.38,0.57803125,57,0,0.495709821,0.082321429,0.11796875,0.304,0.876708558,0.438616983,1,0.386339437
129,Defector Hunter,2.379296875,0.988551339,0,1,0.789375,0.199176339,0.000214286,0.011234375,1,0.985635294,1,0
130,Sneaky Tit For Tat,2.377566964,0.768412946,51,1,0.581984375,0.186428571,0.099462054,0.132125,0.90086462,0.587842964,0.731427886,0.685276471
131,Hard Prober,2.369508929,0.426441964,83,0,0.365366071,0.061075893,0.175100446,0.398457589,0.8839852,0.453612344,0.524066874,0.380404287
132,AdaptorLong,2.367767857,0.446935268,108,0.989285714,0.336879464,0.110055804,0.200524554,0.352540179,0.925764128,0.014595916,0.015202938,0.319270969
133,Alternator Hunter,2.367109375,0.978348214,3,1,0.770075893,0.208272321,0.008680804,0.012970982,0.995216049,0.994080997,0,0
134,Ripoff,2.364464286,0.572953125,62.5,0,0.488645089,0.084308036,0.116765625,0.31028125,0.976527216,0.455962417,1,0.315762581
135,EvolveSecondPrac,2.360524554,0.300752232,116,1,0.261174107,0.039578125,0.219660714,0.479587054,0.871367699,0.576633185,0.159402008,0.201340898
136,Prober 2,2.356964286,0.725158482,55,0,0.615363839,0.109794643,0.059620536,0.215220982,1,0.643326705,1,0.443293088
137,Cooperator,2.342879464,1,0,1,0.780511161,0.219488839,0,0,1,1,0,0
138,Second by Colbert,2.33796875,0.80840625,64,1,0.636370536,0.172035714,0.058997768,0.132595982,0.969797239,0.561337173,0.781858748,0.604526061
139,Average Copier,2.325959821,0.650220982,61,0.499107143,0.557984375,0.092236607,0.076897321,0.272881696,0.86296174,0.462976927,0.669855323,0.340748142
140,First by Downing,2.284486607,0.304819196,116,0,0.268609375,0.036209821,0.194897321,0.500283482,0.951488381,0.609711395,0.246311353,0.310744657
141,DoubleResurrection,2.266584821,0.515946429,106,1,0.316439732,0.199506696,0.208122768,0.275930804,0.841702637,0,1,0.173069664
142,Adaptive,2.255904018,0.52696875,109,1,0.366526786,0.160441964,0.170252232,0.302779018,0.928138012,0.946025195,0.1945727,0.215943135
143,Willing,2.251618304,0.962904018,20,0.494642857,0.737986607,0.224917411,0.002359375,0.034736607,1,1,1,0
144,EasyGo,2.229642857,0.924073661,43.5,0,0.621698661,0.302375,0.071232143,0.004694196,1,1,0,1
145,Suspicious Tit For Tat,2.228258929,0.551234375,109,0,0.435339286,0.115895089,0.118332589,0.330433036,1,0,1,0
146,Risky QLearner,2.225345982,0.860866071,64.5,0.948214286,0.645328125,0.215537946,0.036589286,0.102544643,0.94984852,0.925667989,0.951077287,0.62202649
147,Hesitant QLearner,2.218705357,0.862421875,63.5,0.948214286,0.644792411,0.217629464,0.036345982,0.101232143,0.949825092,0.923433098,0.948586141,0.639976964
148,Arrogant QLearner,2.218247768,0.862227679,63,0.946875,0.645140625,0.217087054,0.036417411,0.101354911,0.949095498,0.927677297,0.951371189,0.643043859
149,Cautious QLearner,2.214720982,0.865863839,63.5,0.949553571,0.646513393,0.219350446,0.036245536,0.097890625,0.94948316,0.927479726,0.950734353,0.665985022
150,Prober,2.209765625,0.391020089,79.5,0,0.319950893,0.071069196,0.159493304,0.449486607,0.837614601,0.448353617,0.711960069,0.268190384
151,Detective,2.206930804,0.438075893,64.5,1,0.367720982,0.070354911,0.136,0.425924107,0.775243868,0.408915184,0.736500802,0.261115808
152,Random Tit for Tat: 0.5,2.202075893,0.525564732,93.5,1,0.331591518,0.193973214,0.182147321,0.292287946,0.735377051,0.241572793,0.85607416,0.295254472
153,Remorseful Prober: 0.1,2.201651786,0.469825893,144,1,0.349975446,0.119850446,0.154796875,0.375377232,0.898295882,0,0.900955091,0.306633727
154,Opposite Grudger,2.189229911,0.925100446,39,0,0.697866071,0.227234375,0.00465625,0.070243304,1,1,1,0
155,ZD-Mem2,2.180959821,0.501412946,118,1,0.380388393,0.121024554,0.135633929,0.362953125,0.879134971,0.166930981,0.789954613,0.126871332
156,"First by Feld: 1.0, 0.5, 200",2.176484375,0.367973214,176,1,0.298854911,0.069118304,0.161674107,0.470352679,0.875284427,0,0.787841584,0
157,Worse and Worse 2,2.174866071,0.310930804,122.5,1,0.180046875,0.130883929,0.236446429,0.452622768,0.692676156,0.28091017,0.33186185,0.192097116
158,Worse and Worse,2.153482143,0.899801339,73,0.999107143,0.601872768,0.297928571,0.062901786,0.037296875,0.912252704,0.893311229,0.87763061,0.8646052
159,Stochastic Cooperator,2.147868304,0.564683036,98.5,1,0.38490625,0.179776786,0.138899554,0.296417411,0.93589261,0.227115949,0.26112918,0.421553142
160,Prober 3,2.146986607,0.256966518,130.5,0,0.180131696,0.076834821,0.216029018,0.527004464,0.979358735,0,0.630208268,0.192301891
161,Prober 4,2.142991071,0.229236607,130,1,0.18790625,0.041330357,0.202127232,0.568636161,0.565429368,0.320390314,0.444563161,0.167450114
162,Hard Go By Majority: 5,2.140089286,0.511191964,109,0,0.423158482,0.088033482,0.09553125,0.393276786,1,0.6559241,0.800953905,0
163,Knowledgeable Worse and Worse,2.13953125,0.498162946,102.5,0.995089286,0.281560268,0.216602679,0.197015625,0.304821429,0.737274256,0.562328415,0.476327423,0.298945068
164,Hard Go By Majority,2.135625,0.497524554,108,0,0.403223214,0.094301339,0.105950893,0.396524554,1,0.783674032,0.785563173,0
165,First by Tullock,2.133292411,0.448419643,155.5,1,0.374379464,0.074040179,0.114944196,0.436636161,0.821532541,0.588267143,0.611841013,0.187909942
166,Pun1,2.123627232,0.771964286,56,0,0.517962054,0.254002232,0.085678571,0.142357143,1,0.343439639,1,1
167,ALLCorALLD,2.123091518,0.577678571,88,0.577678571,0.451004464,0.126674107,0.085944196,0.336377232,1,1,0,0
168,Fortress4,2.110591518,0.236678571,111,0,0.095698661,0.140979911,0.263455357,0.499866071,1,0,0,0.300796572
169,Fortress3,2.109330357,0.325466518,102.5,0,0.139488839,0.185977679,0.253741071,0.420792411,1,0,0,0.462360487
170,Calculator,2.085993304,0.313191964,154.5,1,0.245116071,0.068075893,0.162997768,0.523810268,0.928117681,0,0.616512098,0
171,Hard Go By Majority: 40,2.08375,0.462122768,126.5,0,0.404792411,0.057330357,0.082254464,0.455622768,1,0.78657928,0.744935697,0
172,First by Joss: 0.9,2.077533482,0.410921875,177,1,0.330107143,0.080814732,0.123216518,0.465861607,0.896889723,0,0.901507527,0
173,Cooperator Hunter,2.073069196,0.956763393,43,1,0.6210625,0.335700893,0.039946429,0.003290179,0.960594687,1,0,1
174,Meta Hunter Aggressive: 7 players,2.072700893,0.17321875,122,1,0.094171875,0.079046875,0.240758929,0.586022321,0.741898175,0.733185706,0.153038263,0.074726647
175,Naive Prober: 0.1,2.070770089,0.410676339,176,1,0.330299107,0.080377232,0.122314732,0.467008929,0.897897469,0,0.901748309,0
176,Hard Go By Majority: 20,2.062477679,0.446636161,132,0,0.398035714,0.048600446,0.079397321,0.473966518,1,0.74055548,0.725634447,0
177,Hard Go By Majority: 10,2.054732143,0.431988839,136,0,0.388551339,0.0434375,0.079888393,0.488122768,1,0.711748832,0.701823246,0
178,SolutionB1,2.049397321,0.91928125,41,0,0.647310268,0.271970982,0.006636161,0.074082589,1,1,0.44772968,0.914480181
179,Winner21,2.044765625,0.352111607,180,0,0.321341518,0.030770089,0.107441964,0.540446429,1,0,0.55421925,0.246070804
180,Cycler CCCDCD,2.035401786,0.67,75,1,0.319466518,0.350533482,0.186850446,0.143149554,0.519936606,0.546297817,1,1
181,Stochastic WSLS: 0.05,2.034676339,0.554033482,84,1,0.291892857,0.262140625,0.179946429,0.266020089,0.948646238,0.051431001,0.051470216,0.949052178
182,SolutionB5,2.030825893,0.392888393,162,0,0.330732143,0.06215625,0.10825,0.498861607,1,0,0.788036275,0
183,Cycler CCCCCD,2.023671875,0.835,67,1,0.477241071,0.357758929,0.106033482,0.058966518,0.783770793,0.869354225,1,1
184,Cycler CCCD,2.019631696,0.75,80.5,1,0.387801339,0.362198661,0.15134375,0.09865625,0.624819738,0.766220673,1,1
185,TF2,2.001796875,0.191870536,176.5,1,0.159669643,0.032200893,0.178741071,0.629388393,0.517994104,0,0.567497343,0.080769274
186,Cycler CCD,1.98328125,0.67,65,1,0.302839286,0.367160714,0.187158482,0.142841518,0.407770849,0.640415778,1,1
187,AntiCycler,1.981964286,0.9,64,1,0.540522321,0.359477679,0.064649554,0.035350446,0.854786186,0.871904756,0.903151768,0.987513174
188,"ZD-SET-2: 0.25, 0.0, 2",1.976662946,0.410098214,101.5,1,0.226236607,0.183861607,0.178683036,0.41121875,0.745279982,0.249225893,0.49554954,0.248236718
189,$\pi$,1.9721875,0.805223214,73.5,1,0.347348214,0.457875,0.183683036,0.01109375,0.594337287,1,0.890943939,1
190,SelfSteem,1.971071429,0.471147321,80.5,0.497767857,0.256799107,0.214348214,0.168160714,0.360691964,0.719137051,0.394167362,0.590293908,0.275853258
191,Meta Winner Memory One: 36 players,1.967399554,0.016810268,181,1,0.011390625,0.005419643,0.237111607,0.746078125,0.531720464,0.423902334,0.057959402,0.012661085
192,Tricky Cooperator,1.959118304,0.828685268,74.5,1,0.409627232,0.419058036,0.139691964,0.031622768,0.888114502,1,0,1
193,$e$,1.958426339,0.785970982,79.5,1,0.327455357,0.458515625,0.189801339,0.024227679,0.572120265,1,0.752913603,1
194,Alternator,1.952723214,0.5,88,1,0.155404018,0.344595982,0.246395089,0.253604911,0,0,1,1
195,ThueMorseInverse,1.948694196,0.5,87.5,1,0.175379464,0.324620536,0.230328125,0.269671875,0.295311842,0.3940098,0.58382793,0.759685694
196,CollectiveStrategy,1.930959821,0.014618304,205,1,0.013428571,0.001189732,0.226747768,0.758633929,0.582424304,0,0,0.214941893
197,"ZD-Extort-2: 0.1111111111111111, 0.5",1.928604911,0.267035714,190,1,0.217482143,0.049553571,0.134830357,0.598133929,0.886656263,0.478323999,0.334555534,0
198,Bully,1.916863839,0.588772321,84,0,0.136294643,0.452477679,0.2719375,0.139290179,0,1,0,1
199,First by Anonymous,1.913024554,0.499421875,80.5,0.516964286,0.200285714,0.299136161,0.202689732,0.297888393,0.49443553,0.497595662,0.498751483,0.507663692
200,Better and Better,1.912466518,0.100763393,122.5,0.000446429,0.027080357,0.073683036,0.233044643,0.666191964,0.148951067,0.129179439,0.101934156,0.096964948
201,ThueMorse,1.909375,0.5,74,0,0.170305804,0.329694196,0.224933036,0.275066964,0.302681241,0.397468988,0.646935014,0.751851449
202,Cycler DC,1.909185268,0.5,70,0,0.142107143,0.357892857,0.246412946,0.253587054,0,0,1,1
203,Win-Shift Lose-Stay: D,1.908816964,0.546580357,90.5,0,0.206169643,0.340410714,0.208776786,0.244642857,0,1,1,0
204,TF1,1.905669643,0.098017857,178,1,0.069564732,0.028453125,0.198535714,0.703446429,0.433859988,0.629452589,0.382371848,0.088620424
205,Predator,1.905122768,0.086417411,171,1,0.068053571,0.018363839,0.197116071,0.716466518,0.695506862,0,0.237778822,0.039422885
206,"ZD-Extort-2 v2: 0.125, 0.5, 1",1.90359375,0.256680804,190,1,0.206162946,0.050517857,0.135368304,0.607950893,0.867550896,0.434435573,0.366417449,0
207,Negation,1.896261161,0.592700893,78,0.496428571,0.142223214,0.450477679,0.264482143,0.142816964,0,1,0,1
208,"ZD-Mischief: 0.1, 0.0, 1",1.894944196,0.097341518,199,1,0.075783482,0.021558036,0.191830357,0.710828125,0.786557308,0.603202243,0.104849015,0
209,Random: 0.5,1.890691964,0.500024554,81,0.513839286,0.198810268,0.301214286,0.199270089,0.300705357,0.498573483,0.501985455,0.50120337,0.506789869
210,UsuallyDefects,1.889743304,0.074584821,156.5,0,0.02440625,0.050178571,0.222698661,0.702716518,0,0,0,0.264302262
211,Cycler DDC,1.88703125,0.33,107,0,0.080805804,0.249194196,0.243962054,0.426037946,0,0,0.423486817,0.623480785
212,$\phi$,1.886395089,0.703339286,68.5,1,0.233408482,0.469930804,0.220857143,0.075803571,0.449520383,1,0.329656282,1
213,Desperate,1.885747768,0.364200893,91,0.510267857,0.054705357,0.309495536,0.272095982,0.363703125,0,0,0,1
214,"Gradual Killer: (D, D, D, D, D, C, C)",1.885234375,0.579522321,84.5,0,0.427196429,0.152325893,0.046214286,0.374263393,1,0.796308955,0.163486428,0.142154614
215,Aggravater,1.880736607,0.078555804,209,0,0.077752232,0.000803571,0.181631696,0.7398125,1,0,0.1269553,0
216,"ZD-Extort3: 0.11538461538461539, 0.3333333333333333, 1",1.878805804,0.200584821,192.5,1,0.158234375,0.042350446,0.152401786,0.647013393,0.842554536,0.509230827,0.269508546,0
217,"Bush Mosteller: 0.5, 0.5, 3.0, 0.5",1.872165179,0.29421875,112.5,0.510714286,0.131955357,0.162263393,0.191912946,0.513868304,0.536691259,0.276985578,0.292403047,0.267775087
218,Hopeless,1.870368304,0.742372768,73,0.490625,0.256261161,0.486111607,0.212529018,0.045098214,0,1,1,1
219,Anti Tit For Tat,1.866205357,0.600140625,73.5,1,0.141854911,0.458285714,0.259823661,0.140035714,0,1,0,1
220,"ZD-Extortion: 0.2, 0.1, 1",1.866071429,0.116263393,197.5,1,0.085683036,0.030580357,0.180854911,0.702881696,0.637394108,0.203269468,0.286946319,0
221,Tricky Defector,1.864832589,0.396441964,105,0,0.062401786,0.334040179,0.269491071,0.334066964,0,1,0,0.297733157
222,"ZD-Extort-4: 0.23529411764705882, 0.25, 1",1.860290179,0.1585,195,1,0.114765625,0.043734375,0.169515625,0.671984375,0.632617465,0,0.465720232,0
223,Defector,1.818125,0,209,0,0,0,0.204087054,0.795912946,0,0,0,0
224,Handshake,1.808113839,0.080133929,194.5,1,0.041573661,0.038560268,0.192026786,0.727839286,0.91904204,0.99753352,0,0.509211334

==> csvs/mile3_short_new.csv <==
Rank,Name,Median_score,Cooperation_rating,Wins,Initial_C_rate,CC_rate,CD_rate,DC_rate,DD_rate,CC_to_C_rate,CD_to_C_rate,DC_to_C_rate,DD_to_C_rate
177,Fibo,2.009850917,0.045,144,1,0.02218578,0.02281422,0.246392202,0.708607798,0.448285158,0.24898694,0.21957901,0.05174562
178,ZD-SET-2: ,2.008635321,0.412752294,98,1,0.230321101,0.182431193,0.181018349,0.406229358,0.745270354,0.250923369,0.497707099,0.248710135
179,TF2,2.005951835,0.190655963,171.5,1,0.159931193,0.030724771,0.178961009,0.630383028,0.51153635,0,0.571115785,0.075747912
180,Anti Fibo,1.989759174,0.955,47,0,0.61240367,0.34259633,0.026694954,0.018305046,0.945611204,0.89822678,0.768321291,0.770490543
181,Tricky Cooperator,1.983864679,0.821577982,76,1,0.404364679,0.417213303,0.147575688,0.03084633,0.888372525,1,0,1
182,Meta Winner Memory One: 36 players,1.983600917,0.016768349,175,1,0.011330275,0.005438073,0.241068807,0.742162844,0.521629805,0.403439473,0.056588514,0.017299013
183,Cycler CCD,1.980630734,0.67,64,1,0.302770642,0.367229358,0.186853211,0.143146789,0.410427534,0.636919989,1,1
184,AntiCycler,1.968463303,0.9,63,1,0.536057339,0.363942661,0.064293578,0.035706422,0.852059575,0.871791622,0.900860367,0.985026885
185,$\pi$,1.96766055,0.804892202,71,1,0.345194954,0.459697248,0.183850917,0.011256881,0.592596736,1,0.884645703,1
186,$e$,1.961961009,0.784697248,79,1,0.324756881,0.459940367,0.191520642,0.02378211,0.569538531,1,0.761369455,1
187,SelfSteem,1.957557339,0.470442661,78.5,0.499082569,0.255006881,0.21543578,0.166493119,0.36306422,0.713364222,0.392688893,0.597712444,0.277806396
188,ThueMorseInverse,1.954885321,0.5,88,1,0.177548165,0.322451835,0.230456422,0.269543578,0.291254456,0.391381883,0.585729739,0.754751114
189,CollectiveStrategy,1.938394495,0.014646789,200.5,1,0.013417431,0.001229358,0.228832569,0.756520642,0.549939973,0,0,0.249286174
190,Better and Better,1.936651376,0.100029817,118.5,0.002293578,0.026752294,0.073277523,0.238483945,0.661486239,0.154278381,0.132971084,0.099173665,0.096017653
191,Alternator,1.928268349,0.5,84,1,0.154704128,0.345295872,0.24158945,0.25841055,0,0,1,1
192,Predator,1.92662844,0.083224771,166,1,0.066018349,0.017206422,0.201050459,0.715724771,0.671296127,0,0.234782291,0.041015517
193,Desperate,1.923451835,0.360238532,90,0.515137615,0.053788991,0.306449541,0.280199541,0.359561927,0,0,0,1
194,"ZD-Extort-2 v2: 0.125, 0.5, 1",1.921238532,0.262052752,183,1,0.212284404,0.049768349,0.135855505,0.602091743,0.870506375,0.440728733,0.365994407,0
195,Bully,1.918818807,0.586119266,82.5,0,0.134355505,0.451763761,0.276550459,0.137330275,0,1,0,1
196,Cycler DC,1.917889908,0.5,68.5,0,0.145334862,0.354665138,0.245655963,0.254344037,0,0,1,1
197,Negation,1.917419725,0.58931422,79,0.482568807,0.138025229,0.451288991,0.272043578,0.138642202,0,1,0,1
198,"ZD-Extort-2: 0.1111111111111111, 0.5",1.917362385,0.264151376,183,1,0.214860092,0.049291284,0.134651376,0.601197248,0.884909084,0.503945435,0.325980393,0
199,TF1,1.911272936,0.098612385,172,1,0.070779817,0.027832569,0.198529817,0.702857798,0.435959893,0.611728796,0.390668785,0.082820167
200,Random: 0.5,1.910298165,0.500552752,80,0.492201835,0.201947248,0.298605505,0.200892202,0.298555046,0.504344287,0.499696875,0.501116953,0.500880997
201,UsuallyDefects,1.910229358,0.073006881,151,0,0.025068807,0.047938073,0.226649083,0.700344037,0,0,0,0.262966172
202,Tricky Defector,1.907866972,0.391355505,102,0,0.060972477,0.330383028,0.278366972,0.330277523,0,1,0,0.297825684
203,ThueMorse,1.906238532,0.5,70,0,0.171963303,0.328036697,0.223412844,0.276587156,0.306640385,0.395797261,0.651367901,0.747555508
204,Win-Shift Lose-Stay: D,1.903956422,0.538752294,89,0,0.205041284,0.333711009,0.207626147,0.25362156,0,1,1,0
205,First by Anonymous,1.903119266,0.499731651,80,0.499082569,0.201020642,0.298711009,0.20131422,0.298954128,0.499032646,0.498030018,0.495651952,0.502961849
206,"ZD-Extort3: 0.11538461538461539, 0.3333333333333333, 1",1.89875,0.20158945,186.5,1,0.159364679,0.042224771,0.154119266,0.644291284,0.83748821,0.512947051,0.268402076,0
207,Aggravater,1.896811927,0.079497706,203,0,0.078633028,0.000864679,0.184997706,0.735504587,1,0,0.126658732,0
208,"ZD-Mischief: 0.1, 0.0, 1",1.896788991,0.096802752,191.5,1,0.075444954,0.021357798,0.191149083,0.712048165,0.792758067,0.597019064,0.105443733,0
209,Cycler DDC,1.890103211,0.33,105.5,0,0.081731651,0.248268349,0.24406422,0.42593578,0,0,0.431076957,0.618113689
210,"ZD-Extortion: 0.2, 0.1, 1",1.88891055,0.117832569,192,1,0.088543578,0.029288991,0.183472477,0.698694954,0.622031059,0.204758947,0.2763926,0
211,$\phi$,1.885493119,0.702052752,67,1,0.232208716,0.469844037,0.222995413,0.074951835,0.449914551,1,0.332568141,1
212,"Gradual Killer: (D, D, D, D, D, C, C)",1.884495413,0.574834862,76.5,0,0.424389908,0.150444954,0.045605505,0.379559633,1,0.795132849,0.160941915,0.14134076
213,Anti Tit For Tat,1.882305046,0.597233945,73,1,0.140543578,0.456690367,0.264194954,0.138571101,0,1,0,1
214,Hopeless,1.875733945,0.74237156,70.5,0.496788991,0.256266055,0.486105505,0.212527523,0.045100917,0,1,1,1
215,"ZD-Extort-4: 0.23529411764705882, 0.25, 1",1.875481651,0.161990826,191,1,0.11953211,0.042458716,0.170832569,0.667176606,0.626886446,0,0.465393186,0
216,"Bush Mosteller: 0.5, 0.5, 3.0, 0.5",1.869323394,0.294692661,107.5,0.475229358,0.133199541,0.161493119,0.192325688,0.512981651,0.546176947,0.277679725,0.301456877,0.262249462
217,Handshake,1.841158257,0.08083945,189,1,0.046607798,0.034231651,0.194605505,0.724555046,0.927558135,0.99403539,0,0.418351679
218,Defector,1.828899083,0,203,0,0,0,0.207917431,0.792082569,0,0,0,0

==> csvs/mile4_new.csv <==
Rank,Name,Median_score,Cooperation_rating,Wins,Initial_C_rate,CC_rate,CD_rate,DC_rate,DD_rate,CC_to_C_rate,CD_to_C_rate,DC_to_C_rate,DD_to_C_rate
157,Fortress3,2.128687215,0.319340183,99,0,0.134045662,0.185294521,0.26039726,0.420262557,1,0,0,0.458532921
158,lop,2.123127854,0.785260274,69.5,0,0.519114155,0.266146119,0.087682648,0.127057078,0.851502745,0.578425061,0.701680624,0.876731753
159,Hard Go By Majority: 5,2.122956621,0.508260274,105,0,0.418828767,0.089431507,0.095061644,0.396678082,1,0.665848418,0.788059784,0
160,Pun1,2.118984018,0.772075342,52.5,0,0.517312785,0.254762557,0.084497717,0.143426941,1,0.352671264,1,1
161,Fortress4,2.117751142,0.225664384,107.5,0,0.084783105,0.140881279,0.272579909,0.501755708,1,0,0,0.299578186
162,ALLCorALLD,2.115273973,0.594520548,82,0.594520548,0.459936073,0.134584475,0.081415525,0.324063927,1,1,0,0
163,Meta Hunter Aggressive: 7 players,2.101015982,0.173310502,119,1,0.093002283,0.080308219,0.248490868,0.57819863,0.743257503,0.735705138,0.153035797,0.075489788
164,Naive Prober: 0.1,2.077682648,0.412018265,171,1,0.332189498,0.079828767,0.122159817,0.465821918,0.898075719,0,0.901098524,0
165,Cooperator Hunter,2.073995434,0.957883562,41,1,0.625394977,0.332488584,0.038890411,0.003226027,0.963035676,1,0,1
166,First by Joss: 0.9,2.070079909,0.412303653,170,1,0.331792237,0.080511416,0.12226484,0.465431507,0.89599549,0,0.902622194,0
167,Hard Go By Majority: 40,2.066689498,0.456940639,124.5,0,0.399232877,0.057707763,0.081136986,0.461922374,1,0.767066393,0.731052471,0
168,Calculator,2.053812785,0.308157534,149,1,0.24047032,0.067687215,0.161333333,0.530509132,0.926345745,0,0.609832795,0
169,Hard Go By Majority: 20,2.053401826,0.446175799,127,0,0.396034247,0.050141553,0.077888128,0.475936073,1,0.758023201,0.720816662,0
170,Winner21,2.040650685,0.349068493,175,0,0.316527397,0.032541096,0.109559361,0.541372146,1,0,0.549881659,0.238724675
171,Hard Go By Majority: 10,2.040045662,0.42603653,133.5,0,0.381438356,0.044598174,0.079591324,0.494372146,1,0.69148203,0.690645479,0
172,SolutionB1,2.039600457,0.918945205,39.5,0,0.642942922,0.276002283,0.006671233,0.074383562,1,1,0.441153223,0.901704215
173,Stochastic WSLS: 0.05,2.036015982,0.550582192,81,1,0.286554795,0.264027397,0.181518265,0.267899543,0.947360209,0.051817996,0.049830599,0.949560319
174,Cycler CCCDCD,2.03423516,0.67,72,1,0.320315068,0.349684932,0.186917808,0.143082192,0.518723168,0.544379551,1,1
175,Cycler CCCD,2.026883562,0.75,77.5,1,0.390436073,0.359563927,0.151194064,0.098805936,0.625086111,0.765911174,1,1
176,Fibo,2.025707763,0.055,133,1,0.024614155,0.030385845,0.251780822,0.693219178,0.426738941,0.229521618,0.22365334,0.06091627
177,Cycler CCCCCD,2.018105023,0.835,65,1,0.476531963,0.358468037,0.105636986,0.059363014,0.783672998,0.868357389,1,1
178,SolutionB5,2.014874429,0.384203196,158.5,0,0.324308219,0.059894977,0.10706621,0.508730594,1,0,0.777239741,0
179,TF2,2.012956621,0.192442922,172.5,1,0.160260274,0.032182648,0.181438356,0.626118721,0.519723926,0,0.571016488,0.075567426
180,"ZD-SET-2: 0.25, 0.0, 2",2.008812785,0.415495434,99,1,0.233534247,0.181961187,0.181954338,0.402550228,0.748375153,0.247027571,0.501861134,0.253341824
181,Cycler CCD,1.992363014,0.67,63.5,1,0.304700913,0.365299087,0.187098174,0.142901826,0.41082737,0.635973172,1,1
182,Meta Winner Memory One: 36 players,1.990285388,0.016684932,176.5,1,0.011248858,0.005436073,0.242392694,0.740922374,0.525107644,0.427565472,0.056129796,0.016973992
183,Tricky Cooperator,1.9825,0.824141553,75.5,1,0.407630137,0.416511416,0.144961187,0.03089726,0.888243236,1,0,1
184,Anti Fibo,1.981689498,0.945,56.5,0,0.597824201,0.347175799,0.033351598,0.021648402,0.942189159,0.90166202,0.800654669,0.788924636
185,SelfSteem,1.979817352,0.47356621,78.5,0.492694064,0.260687215,0.212878995,0.169543379,0.356890411,0.716472889,0.396039921,0.595727369,0.27503004
186,$\pi$,1.979726027,0.80333105,72.5,1,0.346938356,0.456392694,0.185452055,0.011216895,0.589308554,1,0.892898831,1
187,AntiCycler,1.979349315,0.9,62,1,0.539568493,0.360431507,0.064652968,0.035347032,0.855778142,0.871722852,0.902270008,0.985884467
188,$e$,1.961495434,0.785146119,78.5,1,0.32613242,0.459013699,0.191022831,0.02383105,0.567763728,1,0.761175351,1
189,ThueMorseInverse,1.956347032,0.5,86.5,1,0.1778379,0.3221621,0.230678082,0.269321918,0.293571692,0.390363047,0.584350596,0.756409048
190,CollectiveStrategy,1.945742009,0.014598174,201.5,1,0.013372146,0.001226027,0.230351598,0.755050228,0.488374473,0,0,0.213093707
191,Alternator,1.94326484,0.5,83.5,1,0.156541096,0.343458904,0.243093607,0.256906393,0,0,1,1
192,Better and Better,1.934863014,0.101002283,118.5,0.000456621,0.027134703,0.07386758,0.238223744,0.660773973,0.149660307,0.133742467,0.097215191,0.096484058
193,Random: 0.5,1.929520548,0.499563927,78,0.506392694,0.202141553,0.297422374,0.202993151,0.297442922,0.495081424,0.499598802,0.504055546,0.498268241
194,Bully,1.926997717,0.585319635,83,0,0.135643836,0.449675799,0.276043379,0.138636986,0,1,0,1
195,Predator,1.925422374,0.087139269,167.5,1,0.06940411,0.01773516,0.201242009,0.711618721,0.687200631,0,0.236910502,0.041033752
196,UsuallyDefects,1.925114155,0.074109589,153,0,0.025159817,0.048949772,0.231378995,0.694511416,0,0,0,0.268453231
197,TF1,1.924543379,0.097100457,173,1,0.069495434,0.027605023,0.203216895,0.699682648,0.433347711,0.614746384,0.387019745,0.081653586
198,"ZD-Extort-2 v2: 0.125, 0.5, 1",1.921312785,0.263390411,183.5,1,0.212721461,0.05066895,0.136579909,0.60002968,0.870961138,0.427161085,0.367059087,0
199,ThueMorse,1.920513699,0.5,71,0,0.172659817,0.327340183,0.224776256,0.275223744,0.305011002,0.395090125,0.650296038,0.749601888
200,Cycler DC,1.920490868,0.5,69,0,0.14580137,0.35419863,0.245353881,0.254646119,0,0,1,1
201,Desperate,1.916689498,0.360910959,90.5,0.499086758,0.05369863,0.307212329,0.278700913,0.360388128,0,0,0,1
202,First by Anonymous,1.91347032,0.500091324,79.5,0.497260274,0.202022831,0.298068493,0.201748858,0.298159817,0.49858271,0.501069699,0.496102623,0.505160494
203,Win-Shift Lose-Stay: D,1.912591324,0.537545662,90.5,0,0.205940639,0.331605023,0.208509132,0.253945205,0,1,1,0
204,"ZD-Mischief: 0.1, 0.0, 1",1.90989726,0.097719178,193,1,0.075203196,0.022515982,0.193191781,0.709089041,0.786523233,0.597165616,0.113815104,0
205,Negation,1.906586758,0.589883562,78.5,0.484474886,0.139748858,0.450134703,0.269751142,0.140365297,0,1,0,1
206,Cycler DDC,1.906255708,0.33,107,0,0.082447489,0.247552511,0.246479452,0.423520548,0,0,0.43219396,0.618273864
207,Tricky Defector,1.905913242,0.389228311,104,0,0.060584475,0.328643836,0.277942922,0.332828767,0,1,0,0.297605279
208,"ZD-Extort-2: 0.1111111111111111, 0.5",1.903641553,0.262721461,184.5,1,0.212342466,0.050378995,0.134678082,0.602600457,0.884911084,0.507434245,0.32711654,0
209,"ZD-Extortion: 0.2, 0.1, 1",1.899018265,0.11830137,195.5,1,0.088561644,0.029739726,0.186392694,0.695305936,0.627006287,0.213236802,0.27309778,0
210,Aggravater,1.898105023,0.0785,203.5,0,0.077648402,0.000851598,0.18609589,0.73540411,1,0,0.124213159,0
211,"ZD-Extort3: 0.11538461538461539, 0.3333333333333333, 1",1.894006849,0.200497717,189,1,0.158534247,0.04196347,0.154794521,0.644707763,0.835544854,0.516646796,0.269332468,0
212,Anti Tit For Tat,1.89043379,0.595200913,75.5,1,0.141267123,0.45393379,0.265440639,0.139358447,0,1,0,1
213,"Gradual Killer: (D, D, D, D, D, C, C)",1.887945205,0.575340183,77,0,0.426123288,0.149216895,0.045260274,0.379399543,1,0.792560602,0.156609286,0.144011344
214,$\phi$,1.887614155,0.701573059,68,1,0.232479452,0.469093607,0.223283105,0.075143836,0.453341871,1,0.328718978,1
215,"ZD-Extort-4: 0.23529411764705882, 0.25, 1",1.871358447,0.161949772,193,1,0.118942922,0.043006849,0.171221461,0.666828767,0.635048334,0,0.459153791,0
216,"Bush Mosteller: 0.5, 0.5, 3.0, 0.5",1.870148402,0.29613242,109.5,0.511415525,0.134616438,0.161515982,0.194447489,0.509420091,0.548735167,0.282621831,0.294749522,0.262538562
217,Hopeless,1.869452055,0.741924658,71,0.488584475,0.256607306,0.485317352,0.212495434,0.045579909,0,1,1,1
218,Handshake,1.846210046,0.077328767,190,1,0.045011416,0.032317352,0.196360731,0.726310502,0.924045451,0.996493008,0,0.429209618
219,Defector,1.837671233,0,204,0,0,0,0.209908676,0.790091324,0,0,0,0

==> csvs/thirdprac.csv <==
Rank,Name,Median_score,Cooperation_rating,Wins,Initial_C_rate,CC_rate,CD_rate,DC_rate,DD_rate,CC_to_C_rate,CD_to_C_rate,DC_to_C_rate,DD_to_C_rate
0,EvolvedLookerUp2_2_2,2.866143497757848,0.7488408071748879,48.0,1.0,0.6772309417040359,0.07160986547085202,0.14576681614349773,0.10539237668161437,0.8617949454165077,0.45928632054935575,0.5609395555090012,0.8556736074419001
1,Evolved FSM 16,2.858340807174888,0.7209372197309417,64.0,1.0,0.6342331838565023,0.0867040358744395,0.16946860986547085,0.10959417040358745,0.8289858115345148,0.592685504177599,0.5166537524087883,0.3512932225619111
2,Evolved HMM 5,2.857275784753364,0.7588699551569507,43.0,1.0,0.7126278026905829,0.046242152466367724,0.11902690582959642,0.1221031390134529,0.9979252924900743,0.4953464515419782,0.021398227753221,0.2101760962165828
3,Evolved ANN 5,2.8456502242152473,0.7260201793721973,44.0,1.0,0.7093677130044843,0.016652466367712993,0.11097085201793729,0.16300896860986544,1.0,0.7316686008736463,0,0.38962047771761904
4,Evolved ANN,2.8391928251121077,0.7417107623318385,45.0,1.0,0.7237421524663675,0.017968609865470848,0.10294843049327364,0.15534080717488793,0.9879248663326518,0.8420171992694571,0.4818591946504228,0.1131621426923251
5,PSO Gambler 2_2_2,2.834585201793722,0.7007488789237668,43.0,1.0,0.6303856502242151,0.0703632286995516,0.16029147982062786,0.13895964125560548,0.8804594772723442,0.4268602211801549,0.5222543361045353,0.4136714933431797
6,PSO Gambler 1_1_1,2.8296412556053814,0.7195224215246637,49.0,1.0,0.6872309417040358,0.03229147982062781,0.12159641255605384,0.15888116591928256,1.0,0.32131314086532003,0,0.13378207085201455
7,"Omega TFT: 3, 8",2.826961883408072,0.7516793721973094,36.0,1.0,0.739616591928251,0.012062780269058285,0.08948206278026916,0.15883856502242163,0.9997219580839012,0.1949999861556654,0.6236964436221919,0.009326415015485541
8,Evolved FSM 16 Noise 05,2.8255493273542602,0.7307219730941704,44.0,1.0,0.7083183856502241,0.022403587443946178,0.10851121076233189,0.16076681614349772,0.9817561170401108,0.5782577689757008,0.42573355350254305,0.08982730735418093
9,PSO Gambler Mem1,2.8201345291479822,0.7434215246636772,45.0,1.0,0.7032668161434977,0.040154708520179376,0.11236771300448434,0.1442107623318386,1.0,0.5252219865660881,0,0.13627753185777708
10,Evolved FSM 4,2.8167376681614353,0.7867219730941704,36.5,1.0,0.6917511210762332,0.0949708520179372,0.13266816143497753,0.08060986547085201,0.9415199859154979,0.4458377374528876,0,0.7910483825309101
11,Original Gradual,2.7951345291479823,0.8057600896860987,38.5,1.0,0.7673789237668162,0.038381165919282485,0.0742959641255606,0.11994394618834078,1.0,0.37584708044993015,0.3934956042792966,0.24039042925986207
12,Gradual,2.7881950672645743,0.7613026905829596,47.0,1.0,0.7404641255605381,0.02083856502242149,0.08134977578475341,0.15734753363228693,1.0,0.36607644988750315,0.33841852109738974,0.16198519683372498
13,Winner12,2.7813565022421525,0.6972668161434977,47.0,1.0,0.6571681614349777,0.040098654708520164,0.12616143497757837,0.17657174887892374,1.0,0.4319967314378227,0,0.48854774376264404
14,PSO Gambler 2_2_2 Noise 05,2.777690582959641,0.7369170403587444,42.0,1.0,0.679464125560538,0.057452914798206266,0.11914349775784752,0.14393946188340803,0.849128210586403,0.518998089120862,0.7278884331489762,0.40709691889199234
15,"DoubleCrosser: (D, D)",2.7680156950672634,0.6951860986547085,169.5,1.0,0.6787040358744393,0.016482062780269053,0.10720627802690597,0.19760762331838563,0.9962876106900499,0.8019712494081878,0.40560367167451206,0
16,Second by Borufsen,2.764932735426009,0.8250695067264574,18.0,1.0,0.7835672645739908,0.04150224215246636,0.059903587443946256,0.11502690582959647,0.9988249814885576,0.17080315943890126,0.8166817645265836,0.13612107522301303
17,"EugineNier: (D,)",2.756928251121072,0.6638497757847533,186.5,1.0,0.6570784753363232,0.006771300448430479,0.11178699551569492,0.22436322869955136,0.996570096806374,0,0.47736170121403637,0
18,Forgetful Fool Me Once: 0.05,2.7527130044843062,0.764847533632287,47.0,1.0,0.7346233183856503,0.030224215246636748,0.07857847533632283,0.15657399103139008,1.0,0.6481122334223617,0.05672471208910795,0.05291733694273462
19,Fool Me Once,2.7495515695067274,0.6369506726457399,55.0,1.0,0.6324955156950672,0.0044551569506726466,0.12231165919282509,0.24073766816143494,1.0,0.5899532710280374,0,0
20,Second by GraaskampKatzen,2.749058295964125,0.6823161434977578,46.0,1.0,0.6711816143497757,0.011134529147982051,0.104932735426009,0.21275112107623317,0.9948468349211778,0,0.5469843966104209,0
21,Spiteful Tit For Tat,2.747970852017937,0.6824753363228699,42.0,1.0,0.6465313901345291,0.035943946188340785,0.12259417040358744,0.1949304932735427,1.0,0,0.7643536332171044,0
22,Revised Downing,2.746961883408072,0.7940179372197309,27.0,1.0,0.7387825112107623,0.055235426008968615,0.0809237668161435,0.12505829596412554,0.9833151809847117,0.7698662848845315,0.5616196184444174,0.24913929641164753
23,Second by Rowsam,2.7442600896860982,0.7444304932735426,39.0,1.0,0.7156726457399103,0.028757847533632284,0.08578923766816143,0.16978026905829594,0.9288864698015831,0.7479594533202214,0.6163689413144352,0.264541015053523
24,"BackStabber: (D, D)",2.7412556053811636,0.6525739910313901,180.0,1.0,0.6445605381165916,0.00801345291479821,0.11566591928251141,0.2317600896860988,0.9967034191112262,0.7894880174291938,0,0
25,AON2,2.740896860986547,0.684914798206278,45.5,1.0,0.6109887892376682,0.0739260089686099,0.14823094170403586,0.1668542600896861,0.9952776498555328,0.18640807690559114,0,0.4674102851157656
26,First by Shubik,2.7272533632286997,0.7459775784753363,44.5,1.0,0.716183856502242,0.029793721973094156,0.08118385650224222,0.1728385650224215,1.0,0,0.31544620861371675,0.23310157155953629
27,Second by Kluepfel,2.725403587443946,0.7632825112107623,30.0,1.0,0.7364282511210763,0.02685426008968611,0.07127130044843048,0.16544618834080718,0.9767704115356147,0.34309205322914393,0.6135364823536659,0.05831642018612291
28,Evolved ANN 5 Noise 05,2.721984304932733,0.5712511210762332,106.0,1.0,0.48435650224215276,0.0868946188340807,0.20972645739910284,0.2190224215246636,0.8749562168764212,0.8577283431318207,0.6668512214659086,0.36528516842641795
29,MEM2,2.7206838565022426,0.6063139013452915,69.0,1.0,0.6028004484304933,0.0035134529147982083,0.12924439461883408,0.26444170403587447,0.9963256089111318,0.2922102121261829,0.29934484416434015,0
30,Second by Cave,2.7193273542600895,0.8170044843049328,21.0,1.0,0.7781995515695066,0.038804932735426005,0.04988565022421525,0.13310986547085202,0.9988939025264173,0.4129610740523276,0.7824946688074198,0.143057753083257
31,Meta Hunter: 6 players,2.713665919282511,0.6322802690582959,56.0,1.0,0.5992578475336323,0.03302242152466367,0.13710762331838564,0.23061210762331838,0.9095202007937929,0.7262477854792824,0.17961271564722434,0.09725486063637964
32,NMWE Memory One: 36 players,2.713486547085201,0.5792130044843049,68.5,1.0,0.5708139013452915,0.008399103139013448,0.1444730941704036,0.27631390134529155,0.8698885148883848,0.26536192450334845,0.13532125020154714,0.035410808594357836
33,Second by Weiner,2.7113677130044844,0.7777174887892376,33.0,1.0,0.7547152466367713,0.02300224215246635,0.05662556053811665,0.16565695067264574,0.9996243412150843,0.23742638586637332,0.710546121838241,0.0037365832183529715
34,SecondPrac,2.706614349775785,0.8986121076233183,5.0,1.0,0.8185269058295964,0.08008520179372199,0.03725560538116591,0.06413228699551568,1.0,0.39866894618536813,0.8420629100491579,0.4448548571071739
35,"Michaelos: (D,)",2.7057286995515684,0.6153408071748879,188.0,1.0,0.6115448430493275,0.003795964125560532,0.12074439461883399,0.26391479820627783,0.9965601208882956,0,0.17250703467658215,0
36,"ZD-GTFT-2: 0.25, 0.5",2.7009417040358743,0.8741412556053811,0.0,1.0,0.7998452914798206,0.07429596412556054,0.04348878923766814,0.08236995515695063,1.0,0.13417977283205243,1.0,0.24941804034991755
37,EvolvedLookerUp1_1_1,2.6988004484304926,0.6245358744394619,63.0,1.0,0.5858946188340808,0.03864125560538122,0.14146636771300444,0.23399775784753357,0.9658891008765378,0,0.8683016268932681,0
38,Soft Joss: 0.9,2.69427130044843,0.8485336322869955,0.0,1.0,0.7843363228699551,0.06419730941704031,0.04639013452914797,0.1050762331838565,1.0,0.10640909378108435,1.0,0.1144316830744059
39,Second by Tideman and Chieruzzi,2.6867825112107626,0.793067264573991,34.5,1.0,0.7465807174887892,0.046486547085201765,0.06070627802690586,0.14622645739910317,1.0,0.2986559508344698,0.6429837011494016,0.17573353390823898
40,GTFT: 0.33,2.6820067264573995,0.901695067264574,0.0,1.0,0.8181008968609865,0.08359417040358744,0.03293946188340806,0.06536547085201794,1.0,0.33151120554981217,1.0,0.3300862800148192
41,Second by WmAdams,2.681255605381166,0.7943385650224215,14.0,1.0,0.7443520179372198,0.04998654708520177,0.06075112107623315,0.1449103139013452,1.0,0.4813862558010267,0.7147071804848082,0.2807892145566851
42,Second by Grofman,2.6800560538116596,0.7594730941704035,41.0,1.0,0.7381367713004485,0.021336322869955127,0.05594394618834081,0.18458295964125554,0.9868527823973361,0.7426623307460627,0.3565037227929932,0.07809217642235876
43,Second by RichardHufford,2.674394618834081,0.5825201793721974,122.0,1.0,0.5199910313901341,0.06252914798206279,0.17475112107623345,0.24272869955156962,0.8846916728645328,0.486182325405729,0.8077667988308649,0.061912619861192474
44,Grudger,2.6729708520179374,0.5684282511210762,72.0,1.0,0.566006726457399,0.002421524663677132,0.13487443946188343,0.2966973094170403,1.0,0,0,0
45,Soft Grudger,2.6717600896860985,0.8211816143497758,36.0,1.0,0.7471928251121075,0.07398878923766822,0.06264798206278027,0.11617040358744402,1.0,0.43177865243211777,0.2908748239830898,0.31818330417215684
46,Level Punisher,2.6702017937219735,0.740085201793722,36.5,1.0,0.715627802690583,0.024457399103138985,0.06659865470852017,0.19331614349775775,0.9902098441427848,0.8863704052666674,0.10928341748939027,0
47,"General Soft Grudger: n=1,d=4,c=2",2.669417040358746,0.8192331838565022,36.0,1.0,0.7444775784753362,0.07475560538116595,0.06360089686098654,0.11716591928251133,1.0,0.43140149740125605,0.3031142579212608,0.3233104323871844
48,"First by Stein and Rapoport: 0.05: (D, D)",2.669372197309417,0.7620089686098654,176.5,1.0,0.7268699551569506,0.03513901345291476,0.06304035874439468,0.17495067264573988,0.9919464124324826,0.4043295742645894,0.6761444465421845,0
49,TF3,2.667993273542601,0.5831569506726457,66.0,1.0,0.5774304932735426,0.0057264573991031385,0.1300717488789238,0.2867713004484306,0.9394226742297608,0.5978568391757957,0.3416933301720017,0.02379922365355981
50,Second by Mikkelson,2.66542600896861,0.8033340807174888,22.5,1.0,0.766121076233184,0.03721300448430493,0.04227354260089685,0.1543923766816143,1.0,0.7785984698707721,0.48968484508812354,0.14007696799739502
51,"Alexei: (D,)",2.6585986547085163,0.7920627802690583,154.0,1.0,0.727365470852018,0.06469730941704031,0.0672443946188342,0.14069282511210746,0.9957873160962226,0,0.9976593961236546,0
52,Second by Leyvraz,2.6583744394618836,0.8662466367713004,17.0,1.0,0.7844955156950673,0.08175112107623322,0.04289237668161437,0.09086098654708526,0.9395203298975146,0.43275353007233885,0.8097167878502757,0.5009217488357388
53,Resurrection,2.6583408071748886,0.7706726457399103,14.5,1.0,0.7120874439461881,0.05858520179372204,0.07351793721973103,0.15580941704035875,1.0,0,0.895986995018245,0
54,ThirdPrac,2.655168161434977,0.8181278026905829,8.0,1.0,0.7645650224215246,0.0535627802690583,0.04474439461883408,0.13712780269058295,1.0,0.43055206963896503,0.9335588522910166,0
55,SecondPrac3,2.6526008968609864,0.835567264573991,15.0,1.0,0.7430515695067264,0.09251569506726458,0.0651053811659193,0.09932735426008966,1.0,0,0.8832498585613926,0.36533297324201625
56,Forgiving Tit For Tat,2.6522533632286995,0.8018609865470852,0.0,1.0,0.7373475336322868,0.06451345291479829,0.059997757847533695,0.1381412556053812,1.0,0.46773716831582884,1.0,0
57,Second by Eatherley,2.6499327354260087,0.8930896860986547,0.0,1.0,0.8192757847533633,0.0738139013452915,0.02143049327354258,0.08547982062780267,1.0,0.5502238866053941,1.0,0.3780963463302649
58,Tit For Tat,2.6497197309417038,0.7942713004484305,0.0,1.0,0.7299798206278024,0.06429147982062786,0.06307847533632294,0.14265022421524667,1.0,0,1.0,0
59,"Memory Decay: 0.1, 0.03, -2, 1, Tit For Tat, 15",2.649237668161435,0.7627600896860987,29.5,1.0,0.731591928251121,0.031168161434977557,0.0538565022421525,0.1833834080717489,0.9971752009725553,0.7091656710113098,0.6352464974950025,0.0033015327655731416
60,Second by White,2.6490134529147986,0.8474349775784753,0.0,1.0,0.7886569506726459,0.05877802690582959,0.032560538116591924,0.12000448430493275,1.0,0.7153926094565166,1.0,0
61,Adaptive Tit For Tat: 0.5,2.6473206278026913,0.7948946188340807,0.0,1.0,0.7311793721973092,0.06371524663677137,0.06230941704035879,0.14279596412556056,1.0,0.30590762970494084,1.0,0
62,"ZD-GEN-2: 0.125, 0.5, 3",2.6466255605381166,0.861786995515695,8.0,1.0,0.7891008968609865,0.07268609865470854,0.03660762331838565,0.10160538116591931,1.0,0.5608195918322598,0.5057811608169629,0.14897110097126467
63,Firm But Fair,2.646591928251121,0.8666793721973094,0.0,1.0,0.7569058295964126,0.1097735426008969,0.0606121076233184,0.07270852017937215,1.0,0,1.0,0.6613717300765399
64,Contrite Tit For Tat,2.6431950672645748,0.7925044843049327,0.0,1.0,0.7271457399103137,0.06535874439461892,0.06418609865470859,0.14330941704035877,1.0,0,1.0,0
65,First by Davis: 10,2.6423318385650227,0.5810717488789238,62.0,1.0,0.5711973094170406,0.00987443946188339,0.127134529147982,0.29179372197309406,0.9767246367286531,0.8433173104052428,0,0
66,Doubler,2.635134529147983,0.8276479820627802,0.0,1.0,0.7584439461883409,0.06920403587443952,0.04774439461883409,0.12460762331838562,1.0,0.7248973083091416,1.0,0
67,"Limited Retaliate 3: 0.05, 20",2.631816143497758,0.6286412556053812,67.0,1.0,0.6106883408071748,0.017952914798206262,0.10713228699551575,0.26422645739910317,0.9453476155205413,0,0.06425978868178824,0.0556739931518059
68,GrudgerAlternator,2.6306502242152465,0.7823183856502243,32.5,1.0,0.6398408071748878,0.14247757847533632,0.12364798206278027,0.0940336322869955,0.7921747474675659,0,1.0,1.0
69,"Stalker: (D,)",2.629260089686098,0.8564977578475337,134.0,1.0,0.791139013452915,0.06535874439461879,0.028002242152466265,0.11549999999999985,0.980923638682748,0.6531097216838702,0.8331388457739786,0.13553592850260981
70,"Limited Retaliate 2: 0.08, 15",2.62872197309417,0.6391905829596413,66.5,1.0,0.6150852017937221,0.024105381165919284,0.10585426008968618,0.2549551569506726,0.9542692323514403,0,0.0828416663485355,0.0705282482916543
71,Math Constant Hunter,2.6266591928251124,0.7564596412556054,43.0,1.0,0.6422802690582959,0.11417937219730943,0.11294394618834086,0.1305964125560539,0.902036743026342,0.8377219885559202,0.14163727577685506,0.2191358932048629
72,Forgiver,2.6252914798206275,0.6361591928251121,63.5,1.0,0.6273139013452916,0.008845291479820612,0.09419506726457397,0.26964573991031376,1.0,0.729429837647942,0.0996581775111604,0
73,Inverse Punisher,2.624372197309417,0.6402713004484305,65.5,1.0,0.6297130044843049,0.010558295964125544,0.09406278026905836,0.26566591928251115,1.0,0,0.2239047464282455,0
74,"First by Tideman and Chieruzzi: (D, D)",2.623699551569505,0.705695067264574,189.0,1.0,0.6814349775784752,0.024260089686098628,0.0710717488789238,0.22323318385650234,0.9960243435079679,0.13738636770619567,0.43793411334174626,0
75,Second by Champion,2.6230717488789237,0.8916233183856502,0.0,1.0,0.8134260089686097,0.07819730941704038,0.01830941704035873,0.09006726457399106,1.0,0.7445923088980998,1.0,0.24347664333666647
76,Adaptive Pavlov 2011,2.6221860986547076,0.7463071748878923,49.0,1.0,0.7145089686098655,0.03179820627802687,0.05660538116591932,0.19708744394618835,0.985803296097237,0.3491411905580211,0.6187390052878691,0.03260875670878357
77,Second by Yamachi,2.62189461883408,0.8003139013452915,19.5,1.0,0.7455,0.054813901345291474,0.046589686098654694,0.15309641255605375,0.9487267653425561,0.7335745491947202,0.694123749269424,0.22892832679186473
78,ShortMem,2.6217600896860986,0.81795067264574,10.0,1.0,0.7646008968609865,0.053349775784753355,0.03594618834080717,0.14610313901345295,0.9999180556355579,0.7160874930773655,0.8178804689123866,0
79,"Limited Retaliate: 0.1, 20",2.6204147982062778,0.6375650224215247,67.0,1.0,0.6161860986547085,0.021378923766816115,0.10236547085201794,0.2600695067264574,0.9878469228854063,0,0.08695181063025349,0.04801053525406862
80,First by Grofman,2.6194843049327354,0.8940134529147982,17.0,1.0,0.7845112107623318,0.10950224215246641,0.03977802690582961,0.06620852017937225,1.0,0.2864182333078058,0.2937550708486583,1.0
81,Second by Harrington,2.6179708520179372,0.7104865470852018,78.0,1.0,0.6220336322869955,0.08845291479820626,0.11573991031390132,0.17377354260089684,0.9086399554626498,0.46121460813381066,0.9719980555688175,0.30222911700225835
82,Once Bitten,2.6175000000000006,0.791939461883408,34.5,1.0,0.7467376681614349,0.04520179372197306,0.04195964125560534,0.16610089686098656,1.0,0.7380279700410356,0.09091858078125371,0.06924374899440801
83,Dynamic Two Tits For Tat,2.6159417040358752,0.84647533632287,7.5,1.0,0.7816771300448432,0.06479820627802689,0.030874439461883396,0.12265022421524657,0.956650836952218,0.5145262803295882,0.6595764911019038,0.4063279394773657
84,Second by Getzler,2.615930493273542,0.7903520179372198,23.0,1.0,0.7478654708520178,0.04248654708520178,0.039717488789237664,0.16993049327354265,0.9678144611082367,0.3690940263649222,0.7145417137389707,0.14369798093063973
85,Adaptive Pavlov 2006,2.614439461883408,0.7292982062780269,51.0,1.0,0.7001031390134529,0.02919506726457397,0.060706278026905876,0.20999551569506736,0.978140689793854,0.2951505522927659,0.6099988946253634,0.09887159850064002
86,Retaliate 2: 0.08,2.6129372197309415,0.6308968609865471,72.5,1.0,0.6219327354260091,0.0089641255605381,0.09447085201793717,0.2746322869955156,1.0,0,0.07163801725453207,0
87,Soft Go By Majority: 20,2.605134529147982,0.834652466367713,15.0,1.0,0.7733587443946188,0.06129372197309417,0.029152466367712983,0.13619506726457398,1.0,0.7837361285992208,0.7040735081743454,0
88,VeryBad,2.6047421524663674,0.8329394618834081,12.5,1.0,0.7752735426008971,0.05766591928251117,0.027748878923766797,0.13931165919282507,0.9998290233454485,0.7923430716358741,0.7759872771509113,0
89,Forgetful Grudger,2.6033183856502244,0.6381816143497758,73.0,1.0,0.6275582959641256,0.010623318385650199,0.09010313901345296,0.2717152466367712,1.0,0,0.10971195099789655,0
90,Soft Go By Majority: 10,2.602455156950672,0.8361188340807175,14.5,1.0,0.77602466367713,0.060094170403587464,0.027760089686098634,0.13612107623318387,1.0,0.7688989487844232,0.6459153430465127,0
91,Retaliate: 0.1,2.60152466367713,0.627677130044843,72.5,1.0,0.6167062780269059,0.010970852017937195,0.09514573991031393,0.277177130044843,1.0,0,0.09374634193124284,0
92,Second by Black,2.6015134529147983,0.8667017937219731,0.0,1.0,0.7973721973094171,0.06932959641255607,0.019782511210762334,0.11351569506726455,0.9771387324633884,0.7275081172542,0.7151655717589255,0.32684165184368374
93,Retaliate 3: 0.05,2.6009417040358738,0.607329596412556,72.0,1.0,0.6006412556053812,0.006688340807174877,0.10136995515695069,0.29130044843049324,1.0,0,0.04288957002667922,0
94,SecondPrac2,2.5983744394618835,0.7810156950672645,42.5,1.0,0.6980201793721972,0.08299551569506729,0.07112331838565028,0.14786098654708518,0.9842149166147053,0,0.5718174955130205,0.37125818557713275
95,Soft Go By Majority: 5,2.597780269058296,0.7942713004484305,18.5,1.0,0.7321121076233184,0.06215919282511216,0.04958295964125562,0.15614573991031386,1.0,0.7173652880729893,0.621215943263782,0
96,Nice Average Copier,2.597017937219731,0.7931860986547086,29.0,1.0,0.72264798206278,0.07053811659192828,0.055609865470852025,0.15120403587443948,0.8831250333557474,0.5278040468367933,0.594873299519497,0.4258084779597296
97,Soft Go By Majority: 40,2.5967600896860983,0.8370650224215247,14.5,1.0,0.7713699551569506,0.06569506726457401,0.030302690582959618,0.1326322869955157,1.0,0.8013129366420332,0.6850665397889296,0
98,Worse and Worse 3,2.596289237668161,0.7908251121076233,29.0,1.0,0.7192264573991032,0.07159865470852023,0.056885650224215274,0.15228923766816152,0.8768191516767337,0.5193541428051331,0.5884457263300444,0.4210762424984191
99,Slow Tit For Two Tats 2,2.5957399103139016,0.8224865470852017,12.5,1.0,0.765091928251121,0.05739461883408072,0.030865470852017924,0.1466479820627802,1.0,0.7666314500246174,0.38934675613145325,0
100,Meta Majority Memory One: 36 players,2.5940695067264574,0.7718946188340807,50.5,1.0,0.7228430493273541,0.04905156950672644,0.05121300448430494,0.17689237668161442,0.9953390421385968,0.07820830876797037,0.8793733468773681,0.039601736255244366
101,Delayed AON1,2.58908071748879,0.7723766816143498,26.0,1.0,0.6474618834080718,0.12491479820627809,0.10444394618834082,0.12317937219730946,0.9978799136711287,0.1464664351707496,0,1.0
102,Punisher,2.586636771300448,0.658627802690583,69.5,1.0,0.6423430493273544,0.01628475336322867,0.07946412556053814,0.26190807174887887,1.0,0,0.2407427817950667,0
103,"Grumpy: Nice, 10, -10",2.5841816143497764,0.8738991031390134,11.0,1.0,0.7849125560538116,0.08898654708520176,0.026031390134529146,0.10006950672645741,1.0,0.9777224877107605,0.038641799870953515,0
104,Soft Go By Majority,2.5826008968609866,0.8275695067264573,16.5,1.0,0.7459282511210761,0.08164125560538123,0.042807174887892395,0.12962331838565028,1.0,0.8736052661078704,0.7108995444385083,0
105,Hard Tit For 2 Tats,2.5823878923766816,0.8422421524663677,0.0,1.0,0.7749551569506727,0.06728699551569506,0.024708520179372192,0.13304932735426006,1.0,0.7103962812771752,0.3921804789603859,0.29468382708786195
106,Second by Appold,2.5815582959641254,0.7886816143497758,21.5,1.0,0.7232040358744394,0.0654775784753363,0.05053811659192823,0.16078026905829598,0.9142461646216921,0.5172086446138385,0.7151234244675001,0.32813615227688364
107,Win-Stay Lose-Shift: C,2.5810201793721967,0.7761322869955157,22.0,1.0,0.6514529147982064,0.12467937219730944,0.10044618834080722,0.12342152466367708,1.0,0,0,1.0
108,Appeaser,2.578396860986548,0.7729551569506726,23.0,1.0,0.6467421524663677,0.12621300448430495,0.10211210762331838,0.12493273542600887,1.0,0,0,1.0
109,"N Tit(s) For M Tat(s): 3, 2",2.577701793721973,0.8076434977578475,25.0,1.0,0.7501233183856503,0.05752017937219728,0.03381390134529149,0.15854260089686098,1.0,0.7331346503793121,0.27320142124744023,0.15816543852103246
110,FirstPrac,2.5755829596412556,0.8627713004484305,0.0,1.0,0.7877286995515697,0.07504260089686099,0.01903811659192825,0.11819058295964124,1.0,0.7352975457677982,1.0,0
111,Tit For 2 Tats,2.572331838565022,0.8696345291479821,0.0,1.0,0.7917825112107624,0.07785201793721973,0.017347533632286985,0.11301793721973091,1.0,0.7631307177584353,1.0,0
112,Hard Tit For Tat,2.5630941704035877,0.6449282511210762,72.5,1.0,0.6305493273542602,0.01437892376681611,0.07888116591928251,0.27619058295964116,1.0,0,0.25403240541008726,0
113,Tricky Level Punisher,2.5605941704035873,0.8112152466367712,27.5,1.0,0.7163295964125562,0.09488565022421519,0.055847533632286964,0.1329372197309416,1.0,0.8859648215092295,0.033381476859653196,0.013819404112619246
114,Two Tits For Tat,2.557713004484305,0.6718856502242152,71.0,1.0,0.6470538116591927,0.024831838565022378,0.07178923766816142,0.2563251121076234,1.0,0,0.37837958798931887,0
115,Thumper,2.5558408071748877,0.7019417040358744,55.0,1.0,0.6678856502242154,0.03405605381165915,0.06355605381165919,0.2345022421524663,1.0,0,0.5789826592880529,0
116,Inverse,2.5503251121076236,0.6876345291479821,70.0,1.0,0.6574843049327355,0.030150224215246622,0.06654484304932734,0.24582062780269057,0.9548919991337873,0,0.5836129887883322,0
117,AdaptorBrief,2.530919282511211,0.6176928251121077,109.5,0.9919282511210762,0.5653744394618831,0.0523183856502242,0.11279596412556062,0.2695112107623319,0.9724598540753733,0.3517669561524358,0.5431646036383293,0.08871535934997092
118,Second by Tranquilizer,2.5154708520179376,0.6811121076233184,80.5,1.0,0.5929708520179371,0.08814125560538115,0.10448878923766816,0.21439910313901347,0.8931941610305996,0.5679101817169394,0.9486611910230958,0.439435471994782
119,Eventual Cycle Hunter,2.5140807174887896,0.9063004484304933,15.0,1.0,0.7576210762331838,0.14867937219730942,0.03703587443946188,0.056663677130044846,0.9972324830608916,0.9834475907452045,0.10538456195664608,0.13079390933108992
120,First by Nydegger,2.4824551569506723,0.9531502242152466,14.0,1.0,0.7644327354260091,0.1887174887892376,0.03485650224215244,0.011993273542600883,0.9848517131900498,0.9572360877279013,0.82664255647848,0.7085099206349206
121,Random Hunter,2.421984304932735,0.9454529147982063,13.0,1.0,0.7571704035874441,0.1882825112107622,0.023087443946188325,0.031459641255605374,0.9949196841442803,0.9825992992273989,0.423983562961393,0.12989363281344
122,First by Graaskamp: 0.05,2.416614349775785,0.7027242152466368,101.5,1.0,0.5441591928251122,0.15856502242152462,0.1218430493273542,0.17543273542600907,0.9299452889547655,0.7846242875245439,0.8556410546183139,0.3602553375223886
123,Raider,2.4106390134529163,0.4463497757847534,90.0,0.0,0.3945224215246635,0.051827354260089754,0.1692421524663678,0.38440807174887903,0.9930070353983623,0.4773160738248074,0.6767029762264388,0.3278861604708019
124,Second by Gladstein,2.395784753363229,0.5836165919282511,57.0,0.0,0.5020829596412554,0.08153363228699562,0.11790134529147983,0.2984820627802691,0.877501576627463,0.4453027998816343,1.0,0.36503149300690674
125,Second by Tester,2.3943385650224216,0.5836838565022422,57.5,0.0,0.5011681614349773,0.08251569506726465,0.11842600896860989,0.297890134529148,0.878664833049665,0.44597064872590875,1.0,0.3762087390187428
126,UsuallyCooperates,2.3879260089686096,0.9577713004484305,0.0,1.0,0.7442085201793722,0.2135627802690583,0.028177130044843048,0.014051569506726461,0.9190097259137152,1.0,1.0,1.0
127,Sneaky Tit For Tat,2.387713004484305,0.7700605381165919,52.0,1.0,0.5846479820627803,0.18541255605381174,0.09967488789237669,0.13026457399103122,0.9026552648457109,0.5863752765923366,0.7409984673264904,0.6880755382528954
128,Cycle Hunter,2.3848991031390145,0.9308565022421524,11.0,1.0,0.7377713004484305,0.19308520179372193,0.026313901345291487,0.04282959641255606,0.9926188973505786,0.9738395693169294,0,0
129,Defector Hunter,2.3761322869955164,0.9877892376681614,0.0,1.0,0.7867040358744396,0.20108520179372188,0.00020179372197309415,0.01200896860986547,1.0,0.9855283967345817,1.0,0
130,AdaptorLong,2.3753811659192827,0.44325336322869957,107.5,0.9874439461883409,0.33357623318385654,0.10967713004484303,0.20401569506726464,0.35273094170403574,0.9338654495754085,0.018705673989674078,0.012486961789522898,0.31446642780034884
131,Hard Prober,2.373991031390135,0.42151569506726455,86.0,0.0,0.361152466367713,0.060363228699551665,0.1778946188340807,0.40058968609865464,0.8834529784288728,0.4548811655390301,0.5227901372326053,0.373233580145319
132,Prober 2,2.3683744394618835,0.7226165919282511,55.0,0.0,0.6183878923766813,0.10422869955156959,0.059544843049327445,0.21783856502242155,1.0,0.6264525804642704,1.0,0.4325386983301892
133,Ripoff,2.3660426008968614,0.5718161434977579,66.0,0.0,0.4864999999999998,0.08531614349775786,0.11967264573991039,0.30851121076233196,0.9711114836998601,0.4537648423605372,1.0,0.3077090553386734
134,Alternator Hunter,2.362275784753364,0.9782511210762331,3.0,1.0,0.7685067264573993,0.20974439461883398,0.008708520179372195,0.013040358744394617,0.9944186046511628,0.9956386292834891,0,0
135,EvolveSecondPrac,2.3571973094170398,0.3032219730941704,116.5,1.0,0.2636255605381165,0.03959641255605378,0.2173565022421525,0.47942152466367727,0.8873624838654521,0.5783766654874233,0.16395405321117207,0.19827399822074182
136,Second by Colbert,2.3476457399103134,0.8099260089686099,62.5,1.0,0.6396793721973095,0.17024663677130042,0.05943273542600902,0.130641255605381,0.9704810256008619,0.5685676107152156,0.7835450834286609,0.6022567623195223
137,Cooperator,2.3441704035874444,1.0,0.0,1.0,0.7814237668161437,0.2185762331838564,0.0,0.0,1.0,1.0,0,0
138,Average Copier,2.316401345291479,0.6518811659192825,61.0,0.5022421524663677,0.5566322869955157,0.0952488789237668,0.07884304932735427,0.2692757847533632,0.8499815438076656,0.46556876595810154,0.6715917832864384,0.33939973315341426
139,Willing,2.293015695067264,0.9545291479820628,19.5,0.48878923766816146,0.7410067264573993,0.2135224215246635,0.0023452914798206266,0.04312556053811655,1.0,1.0,1.0,0
140,First by Downing,2.2869282511210764,0.31373094170403587,115.0,0.0,0.2764013452914798,0.037329596412556044,0.19376681614349808,0.4925022421524661,0.9425516173553962,0.6340383556606785,0.24215591584953788,0.31459333159573066
141,Adaptive,2.2659977578475337,0.5308923766816144,111.0,1.0,0.37213677130044825,0.15875560538116598,0.17035201793721952,0.2987556053811662,0.9276439785565002,0.9445840025974331,0.2137988521191827,0.22491592613018435
142,DoubleResurrection,2.2634641255605366,0.5166614349775784,106.5,1.0,0.3174349775784754,0.19922645739910314,0.20794843049327347,0.2753901345291481,0.8414230083998642,0,1.0,0.17221591136463704
143,EasyGo,2.245022421524666,0.9213139013452915,44.0,0.0,0.624751121076233,0.2965627802690583,0.07400224215246647,0.004683856502242152,1.0,1.0,0,1.0
144,Risky QLearner,2.2423094170403592,0.8661008968609866,63.0,0.9493273542600897,0.654208520179372,0.21189237668161437,0.03678923766816147,0.09710986547085214,0.9505785206728128,0.9330169017392225,0.9504671540011137,0.6514651188594652
145,Cautious QLearner,2.2270852017937215,0.8657645739910313,61.0,0.9547085201793722,0.6495874439461883,0.2161771300448431,0.0368071748878924,0.0974282511210763,0.949053082490692,0.9305915349805847,0.9531250446548598,0.6578028620283922
146,Hesitant QLearner,2.2221636771300446,0.8623363228699552,63.0,0.9515695067264573,0.6454192825112106,0.2169170403587444,0.036177130044843055,0.10148654708520188,0.9497645616123481,0.9255735838181116,0.9521347862038062,0.641375730261919
147,Arrogant QLearner,2.2190358744394607,0.8635739910313901,63.0,0.9461883408071748,0.6451636771300449,0.21841031390134522,0.036986547085201806,0.09943946188340821,0.9487379180016117,0.9258064456701957,0.9523285033270983,0.627476376266355
148,Suspicious Tit For Tat,2.2178475336322867,0.547939461883408,108.0,0.0,0.4334865470852019,0.1144529147982063,0.11687219730941702,0.3351883408071747,1.0,0,1.0,0
149,Remorseful Prober: 0.1,2.215403587443946,0.47480717488789237,145.5,1.0,0.35399775784753373,0.12080941704035877,0.1564641255605381,0.3687286995515695,0.8964425469181824,0,0.8994042743922103,0.3131449539053218
150,Prober,2.205414798206278,0.39194394618834083,80.0,0.0,0.3205986547085201,0.07134529147982072,0.1592668161434978,0.4487892376681613,0.8368703399305543,0.45180916992990705,0.7095046167299393,0.2568494114276329
151,Detective,2.2015695067264582,0.43878251121076234,63.0,1.0,0.36852242152466363,0.07026008968609873,0.1346457399103138,0.4265717488789238,0.7814955874802042,0.41399882661878074,0.7319400083894361,0.25534919796853217
152,Opposite Grudger,2.198979820627802,0.9246636771300448,40.0,0.0,0.7012264573991033,0.2234372197309416,0.004654708520179368,0.07068161434977577,1.0,1.0,1.0,0
153,Random Tit for Tat: 0.5,2.1975,0.5241188340807175,94.0,1.0,0.3312331838565023,0.19288565022421514,0.182322869955157,0.2935582959641256,0.7365052587681827,0.24399631409541003,0.8563558575822534,0.29278515079603756
154,Worse and Worse 2,2.1835201793721977,0.31165470852017935,124.0,1.0,0.18019506726457407,0.13145964125560536,0.23758968609865466,0.45075560538116594,0.6941240766474811,0.28435144322563405,0.3352204209350905,0.19160822813301737
155,ZD-Mem2,2.1777130044843047,0.5004910313901345,121.0,1.0,0.37941928251121054,0.12107174887892382,0.13471748878923767,0.36479147982062793,0.8754967832316513,0.1619202966807019,0.7970275458861352,0.11984401274466795
156,ALLCorALLD,2.174103139013452,0.6035874439461884,82.5,0.6035874439461884,0.47281165919282503,0.13077578475336332,0.08027802690582965,0.316134529147982,1.0,1.0,0,0
157,Worse and Worse,2.1669058295964128,0.899847533632287,73.5,1.0,0.6038161434977579,0.2960313901345292,0.06298206278026904,0.03717040358744394,0.9137500511549186,0.8915974629424245,0.8719608570575749,0.855674936702388
158,"First by Feld: 1.0, 0.5, 200",2.166042600896861,0.3658654708520179,175.5,1.0,0.29638789237668167,0.06947757847533628,0.16064798206278028,0.4734865470852018,0.8743357353877004,0,0.79050587194411,0
159,Prober 3,2.152387892376682,0.26098206278026903,131.0,0.0,0.18495067264574,0.07603139013452925,0.21396860986547103,0.5250493273542598,0.9788017736729391,0,0.6323381902581875,0.18795882674506983
160,Prober 4,2.1450336322869954,0.22803811659192824,129.0,1.0,0.18751345291479832,0.040524663677130014,0.20319506726457395,0.5687668161434977,0.5582564507641229,0.32116957875182894,0.44445466001063516,0.1672007367779482
161,Hard Go By Majority: 5,2.1421748878923763,0.5131076233183857,109.5,0.0,0.4247578475336324,0.08834977578475343,0.09623766816143504,0.39065470852017914,1.0,0.6453979448326339,0.7938794247399308,0
162,Stochastic Cooperator,2.1411659192825114,0.5642533632286996,98.5,1.0,0.38430941704035887,0.17994394618834084,0.13832959641255602,0.2974170403587442,0.9321670856989985,0.23260501307233825,0.27156535696359735,0.4186395125269563
163,Hard Go By Majority,2.135235426008968,0.4989461883408072,107.5,0.0,0.4036053811659193,0.09534080717488805,0.1068497757847533,0.3942040358744393,1.0,0.7847684294439802,0.7816079678531793,0
164,Knowledgeable Worse and Worse,2.1349103139013454,0.49702017937219733,101.0,0.9932735426008968,0.28101793721973095,0.2160022421524662,0.19786547085201808,0.3051143497757848,0.7359015941159659,0.5705008628363913,0.4712079501334455,0.3023326842124324
165,Pun1,2.1225,0.7714170403587444,55.0,0.0,0.5165919282511211,0.2548251121076234,0.08569730941704037,0.14288565022421518,1.0,0.3508443859073947,1.0,1.0
166,First by Tullock,2.1218609865470857,0.44429596412556055,154.5,1.0,0.3717780269058296,0.07251793721973092,0.11367937219730943,0.44202466367713,0.8255934575943658,0.579248014226055,0.6081456430116197,0.19363067710473808
167,Fortress3,2.107869955156951,0.326,101.0,0.0,0.140237668161435,0.18576233183856491,0.2537062780269059,0.42029372197309417,1.0,0,0,0.4622401309828758
168,Fortress4,2.091513452914798,0.23112107623318387,110.5,0.0,0.0892713004484305,0.1418497757847533,0.2651255605381167,0.5037533632286996,1.0,0,0,0.300604338305317
169,Calculator,2.0893834080717486,0.3205919282511211,150.5,1.0,0.24794394618834073,0.07264798206278028,0.16711210762331838,0.5122959641255607,0.925866842679507,0,0.6217207810262114,0
170,Meta Hunter Aggressive: 7 players,2.084428251121076,0.17307174887892376,123.0,1.0,0.09404260089686088,0.07902914798206273,0.2431838565022423,0.583744394618834,0.740299888105733,0.7343993949107485,0.1527219186907899,0.07447050192500076
171,Cooperator Hunter,2.0804260089686117,0.9574484304932736,42.5,1.0,0.6252578475336322,0.33219058295964143,0.03927802690582958,0.003273542600896862,0.9626358527033636,1.0,0,1.0
172,Hard Go By Majority: 40,2.079069506726457,0.46091704035874437,128.0,0.0,0.403811659192825,0.0571053811659193,0.08197533632287005,0.4571076233183856,1.0,0.7608437047241969,0.7396128840223561,0
173,SolutionB1,2.077029147982063,0.9209977578475337,42.0,0.0,0.6562376681614347,0.2647600896860988,0.006665919282511198,0.07233632286995524,1.0,1.0,0.4419888000083981,0.9126465958012294
174,Naive Prober: 0.1,2.076300448430493,0.41281614349775786,176.0,1.0,0.33260089686098643,0.08021524663677133,0.1228991031390134,0.46428475336322883,0.893539541931075,0,0.8969753107217893,0
175,First by Joss: 0.9,2.0702130044843043,0.4128340807174888,174.5,1.0,0.3325964125560538,0.08023766816143495,0.12184080717488785,0.4653251121076234,0.8967824765424325,0,0.9025407216857484,0
176,Hard Go By Majority: 20,2.0561771300448433,0.4423856502242152,131.5,0.0,0.3933878923766816,0.04899775784753365,0.07936098654708532,0.47825336322869944,1.0,0.7487976524492933,0.7256006788008341,0
177,Hard Go By Majority: 10,2.053789237668161,0.43128923766816146,135.0,0.0,0.3873228699551569,0.043966367713004495,0.08010538116591934,0.48860538116591923,1.0,0.6992356065054334,0.7018672992656945,0
178,Cycler CCCDCD,2.047040358744396,0.67,75.0,1.0,0.32141479820627816,0.34858520179372227,0.18801793721973067,0.1419820627802689,0.5198060297431017,0.5466564523882608,1.0,1.0
179,Winner21,2.0367152466367706,0.34848654708520177,178.0,0.0,0.3174820627802691,0.03100448430493269,0.10803811659192836,0.5434753363228699,1.0,0,0.5534190151375836,0.2453684844004023
180,Cycler CCCCCD,2.0319282511210757,0.835,67.5,1.0,0.4796031390134531,0.3553968609865471,0.10653811659192805,0.05846188340807178,0.7836647478210882,0.8708694793547828,1.0,1.0
181,Cycler CCCD,2.0306726457399096,0.75,79.0,1.0,0.39048206278026887,0.35951793721973113,0.15244394618834084,0.09755605381165917,0.6239488625052491,0.7673786490812986,1.0,1.0
182,Stochastic WSLS: 0.05,2.0261995515695066,0.5543946188340807,79.0,1.0,0.2900941704035876,0.2643004484304932,0.17793721973094176,0.26766816143497746,0.9480926198873704,0.049975563443977994,0.05394563955004977,0.9508930239214187
183,SolutionB5,2.016760089686098,0.39330941704035877,161.5,0.0,0.33235650224215246,0.060952914798206304,0.1036524663677131,0.5030381165919282,1.0,0,0.7897125349405058,0
184,TF2,2.0045739910313904,0.1885986547085202,178.0,1.0,0.15659865470852022,0.03199999999999994,0.18063228699551578,0.6307690582959641,0.5014557039432259,0,0.5698875568485365,0.07839561548496136
185,Cycler CCD,2.0028475336322877,0.67,67.0,1.0,0.30578026905829625,0.3642197309417041,0.1890493273542598,0.14095067264573982,0.4088352466119854,0.6412146162252191,1.0,1.0
186,"ZD-SET-2: 0.25, 0.0, 2",1.9939461883408072,0.4114304932735426,99.5,1.0,0.22806502242152463,0.18336547085201785,0.17946188340807187,0.4091076233183856,0.7470771760944983,0.24630151034917155,0.5091535252195903,0.2511071763678503
187,$\pi$,1.9831390134529148,0.8041098654708521,73.0,1.0,0.3495179372197313,0.4545919282511208,0.18461210762331826,0.011278026905829549,0.5918578920562422,1.0,0.8831623984441076,1.0
188,SelfSteem,1.980470852017937,0.4717869955156951,81.5,0.49417040358744396,0.2575426008968611,0.21424439461883404,0.16928923766816134,0.3589237668161434,0.7141366804498116,0.3929086669909725,0.5902087095973428,0.27757488235193956
189,AntiCycler,1.9798430493273544,0.9,63.0,1.0,0.5413699551569506,0.35863004484304933,0.06453587443946188,0.03546412556053807,0.8559391146356405,0.8680831609611451,0.902043307402264,0.9884349126788992
190,Tricky Cooperator,1.9682286995515694,0.8285291479820628,76.0,1.0,0.41102242152466384,0.417506726457399,0.13982062780269064,0.03165022421524663,0.8879929988451384,1.0,0,1.0
191,Meta Winner Memory One: 36 players,1.9669170403587444,0.01674215246636771,180.5,1.0,0.011338565022421518,0.005403587443946181,0.23749551569506733,0.745762331838565,0.5275456449130196,0.38702761740342145,0.056369708835741675,0.01591672073402333
192,Alternator,1.9578026905829582,0.5,88.0,1.0,0.15563452914798215,0.3443654708520179,0.24721300448430486,0.25278699551569506,0,0,1.0,1.0
193,ThueMorseInverse,1.9547757847533633,0.5,88.0,1.0,0.17657399103139026,0.32342600896860985,0.23114125560538124,0.26885874439461876,0.2941229433675596,0.39362846733242685,0.5835461057693645,0.762288835177854
194,$e$,1.953688340807175,0.7863811659192825,78.5,1.0,0.3293004484304934,0.45708071748878926,0.18934753363228693,0.02427130044843048,0.5719084748400487,1.0,0.7571911205313856,1.0
195,"ZD-Extort-2 v2: 0.125, 0.5, 1",1.931042600896861,0.2673139013452915,188.0,1.0,0.21761883408071736,0.049695067264574025,0.13571076233183854,0.59697533632287,0.872455095215777,0.4423402541099345,0.3737714776797673,0
196,Bully,1.926849775784755,0.5853834080717489,84.0,0.0,0.1365807174887891,0.4488026905829598,0.27507399103139013,0.13954260089686096,0,1.0,0,1.0
197,Cycler DC,1.9250224215246634,0.5,71.0,0.0,0.14360986547085192,0.35639013452914803,0.24790358744394622,0.25209641255605375,0,0,1.0,1.0
198,Random: 0.5,1.9219170403587444,0.4997219730941704,81.5,0.489237668161435,0.20293721973094186,0.2967847533632286,0.2020448430493274,0.2982331838565021,0.49588617917788314,0.503152533282118,0.4994485757308805,0.5055737552127176
199,"ZD-Extort-2: 0.1111111111111111, 0.5",1.9184865470852017,0.2682578475336323,187.0,1.0,0.2179147982062779,0.050343049327354256,0.13392152466367724,0.5978206278026906,0.8858517692610045,0.5146745053960873,0.33826232363866265,0
200,CollectiveStrategy,1.9177242152466345,0.014535874439461884,205.0,1.0,0.01333856502242145,0.0011973094170403588,0.22362780269058283,0.7618363228699554,0.5822242572242572,0,0,0.2370104468924396
201,ThueMorse,1.914585201793722,0.5,73.0,0.0,0.17100672645739903,0.3289932735426009,0.225560538116592,0.27443946188340806,0.302288219248122,0.39816863874078917,0.6462267772211828,0.7536203427057496
202,Desperate,1.9098206278026908,0.36106502242152466,92.0,0.5008968609865471,0.05321973094170407,0.30784529147982065,0.27843721973094165,0.3604977578475337,0,0,0,1.0
203,Better and Better,1.9094170403587438,0.10074887892376681,121.5,0.0013452914798206279,0.026654708520179354,0.07409417040358753,0.2338946188340807,0.6653565022421524,0.14907905626122803,0.1321162905341487,0.10309546565679543,0.09592783556382341
204,Win-Shift Lose-Stay: D,1.9075112107623322,0.5477219730941704,91.5,0.0,0.20678026905829597,0.3409417040358743,0.20940358744394635,0.24287443946188342,0,1.0,1.0,0
205,Predator,1.9052130044843043,0.08780717488789237,171.5,1.0,0.06936547085201812,0.018441704035874376,0.19689013452914794,0.7153026905829595,0.7157461679787359,0,0.2366444882539391,0.039324627875040936
206,First by Anonymous,1.9044170403587437,0.500091928251121,77.0,0.5026905829596413,0.20084977578475333,0.29924215246636776,0.20064125560538107,0.29926681614349776,0.49457172924263615,0.5014573029905155,0.5011772490747104,0.5014497783066866
207,TF1,1.9032399103139013,0.09737892376681614,176.5,1.0,0.06917713004484313,0.028201793721973036,0.19822421524663683,0.704396860986547,0.42990043928431704,0.6297558898693301,0.38530861375030984,0.08526087555090017
208,Cycler DDC,1.9022197309417026,0.33,108.0,0.0,0.08227354260089685,0.24772645739910276,0.24620179372197343,0.42379820627802706,0,0,0.4220505270322732,0.6245755266680958
209,"Gradual Killer: (D, D, D, D, D, C, C)",1.8966928251121078,0.574719730941704,83.5,0.0,0.4279529147982062,0.14676681614349796,0.046230941704035855,0.37904932735426006,1.0,0.7916654309207055,0.16325978942220426,0.1403465194597681
210,Negation,1.896603139013453,0.5932713004484305,79.0,0.5152466367713004,0.14097757847533637,0.45229372197309403,0.2652892376681615,0.1414394618834081,0,1.0,0,1.0
211,$\phi$,1.8881726457399102,0.7033094170403588,68.0,1.0,0.23506726457399119,0.4682421524663675,0.2206278026905829,0.07606278026905833,0.44739539589689276,1.0,0.33145274585194023,1.0
212,UsuallyDefects,1.8829260089686102,0.07429372197309417,155.0,0.0,0.02434529147982063,0.049948430493273584,0.2212533632286996,0.7044529147982062,0,0,0,0.264636391764508
213,"ZD-Extort-4: 0.23529411764705882, 0.25, 1",1.882724215246637,0.16236322869955158,196.0,1.0,0.1186390134529147,0.0437242152466368,0.17260762331838578,0.6650291479820628,0.6391146292999671,0,0.4622493539204227,0
214,Aggravater,1.8810874439461873,0.07857847533632287,207.0,0.0,0.07776905829596406,0.0008094170403587441,0.1809977578475336,0.7404237668161436,1.0,0,0.13016073352168575,0
215,Tricky Defector,1.8801457399103136,0.3937130044843049,106.0,0.0,0.06281165919282507,0.3309013452914798,0.2711771300448432,0.33510986547085203,0,1.0,0,0.29787261882510585
216,"ZD-Mischief: 0.1, 0.0, 1",1.8766704035874442,0.09548878923766817,196.5,1.0,0.07364125560538114,0.021847533632286982,0.18691479820627813,0.7175964125560538,0.7945166144341002,0.622631479159846,0.10700205064285936,0
217,"ZD-Extortion: 0.2, 0.1, 1",1.8734080717488792,0.11417937219730942,198.0,1.0,0.08436098654708522,0.029818385650224214,0.18099327354260103,0.7048273542600895,0.6255068174724993,0.22115409126784896,0.28443686312331645,0
218,Hopeless,1.8726793721973096,0.742677130044843,73.5,0.484304932735426,0.25591479820627805,0.4867623318385649,0.21194170403587453,0.0453811659192825,0,1.0,1.0,1.0
219,"ZD-Extort3: 0.11538461538461539, 0.3333333333333333, 1",1.870952914798206,0.1977085201793722,192.5,1.0,0.15589910313901348,0.04180941704035876,0.15250672645739916,0.6497847533632287,0.839432050442451,0.5164063739016457,0.27022863821874504,0
220,Anti Tit For Tat,1.8637219730941694,0.6000089686098655,73.0,1.0,0.14252690582959648,0.4574820627802689,0.25933408071748876,0.14065695067264575,0,1.0,0,1.0
221,"Bush Mosteller: 0.5, 0.5, 3.0, 0.5",1.8531053811659195,0.29176233183856504,109.5,0.49955156950672647,0.1294753363228699,0.1622869955156951,0.1900156950672646,0.5182219730941704,0.546342672530467,0.2720181072862855,0.2945104386490057,0.25817439827754174
222,Defector,1.811973094170403,0.0,207.0,0.0,0.0,0.0,0.20318834080717488,0.7968116591928252,0,0,0,0
223,Handshake,1.8081165919282514,0.07558744394618834,195.0,1.0,0.04059417040358745,0.034993273542600886,0.19074887892376693,0.7336636771300448,0.9202455844203548,0.9927529242198675,0,0.4799130821339995

